Confirmation of Monoperiodicity Above 20 Seconds for Two Blue Large-Amplitude Pulsators

Blue Large-Amplitude Pulsators (BLAPs) are a new class of pulsating variable star. They are located close to the hot subdwarf branch in the Hertzsprung-Russell diagram and have spectral classes of late O or early B. Stellar evolution models indicate that these stars are likely radially pulsating, driven by iron group opacity in their interiors. A number of variable stars with a similar driving mechanism exist near the hot subdwarf branch with multi-periodic oscillations caused by either pressure (p) or gravity (g) modes. No multi-periodic signals were detected in the OGLE discovery light curves since it would be difficult to detect short period signals associated with higher-order p modes with the OGLE cadence. Using the RISE instrument on the Liverpool Telescope, we produced high cadence light curves of two BLAPs, OGLE-BLAP-009 ($m_{\mathrm{v}}=15.65$ mag) and OGLE-BLAP-014 ($m_{\mathrm{v}}=16.79$ mag) using a $720$ nm longpass filter. Frequency analysis of these light curves identify a primary oscillation with a period of $31.935\pm0.0098$ mins and an amplitude from a Fourier series fit of $0.236$ mag for BLAP-009. The analysis of BLAP-014 identifies a period of $33.625\pm0.0214$ mins and an amplitude of $0.225$ mag. Analysis of the residual light curves reveals no additional short period variability down to an amplitude of $15.20\pm0.26$ mmag for BLAP-009 and $58.60\pm3.44$ mmag for BLAP-014 for minimum periods of $20$ s and $60$ s respectively. These results further confirm that the BLAPs are monoperiodic.

==> BLAP009_lightcurve.txt <==
"HJD (days)"	"Phase"	"Relative Photometry (mag)"	"Uncertainties (mag)"
58646.0428333125	0.101111819967628	15.7068	0.0406
58646.0429533145	0.106522821821272	15.6738	0.0306
58646.0430633163	0.11148290662095	15.7525	0.0367
58646.0431833183	0.116893908474594	15.7112	0.0365
58646.0433033203	0.1223049107939	15.7546	0.0324
58646.0434133221	0.127264995127916	15.788	0.0363
58646.0435333241	0.132675996981561	15.7473	0.0366
58646.043653326	0.138086998835206	15.7269	0.0289
58646.0437633278	0.143047083169222	15.7574	0.0304
58646.0438833298	0.148458085022867	15.7486	0.0302
58646.0439933316	0.153418169822544	15.7326	0.0353
58646.0441133336	0.158829171676189	15.7693	0.041
58646.0442333356	0.164240173529834	15.6899	0.0396
58646.0443433374	0.169200258329511	15.7692	0.0343
58646.0444633394	0.174611260183156	15.6706	0.0317
58646.0445733412	0.179571344517171	15.7737	0.0373
58646.0446933432	0.184982346836478	15.7971	0.0334
58646.0448133451	0.1903933477588	15.6901	0.0325
58646.0449233469	0.195353432558477	15.7595	0.0356
58646.0450433489	0.200764434877783	15.7068	0.0304
58646.0451633509	0.206175436265767	15.7314	0.0331
58646.0452733527	0.211135521065444	15.767	0.0346
58646.0453933547	0.216546522919089	15.7314	0.0335
58646.0455033565	0.221506607718766	15.7265	0.0388
58646.0456233584	0.226917609106749	15.7001	0.0332
58646.0457433604	0.232328610960394	15.7229	0.0323
58646.0458533622	0.237288695760071	15.7224	0.0303
58646.0459733642	0.242699697148055	15.7007	0.0402
58646.0460933662	0.2481106990017	15.8056	0.0383
58646.046203368	0.253070783801377	15.7623	0.0338
58646.04632337	0.258481784723699	15.7337	0.0279
58646.0464333718	0.263441869989038	15.7778	0.0431
58646.0465533738	0.268852871842682	15.7656	0.0339
58646.0466733757	0.274263872765005	15.7567	0.033
58646.0467833775	0.279223957564682	15.7782	0.0404
58646.0469033795	0.284634959418327	15.7404	0.027
58646.0470233815	0.29004596080631	15.7612	0.0354
58646.0471333833	0.295006045605987	15.7812	0.0407
58646.0472533853	0.300417046993971	15.724	0.0382
58646.0473633871	0.305377131793648	15.8815	0.0414
58646.047483389	0.310788133647293	15.7091	0.0321
58646.047603391	0.316199135035276	15.7395	0.0296
58646.0477133928	0.321159218903631	15.7848	0.0304
58646.0478333948	0.326570220757276	15.8589	0.0386
58646.0479433966	0.331530306022614	15.7105	0.0332
58646.0480633986	0.336941306944937	15.7843	0.0325
58646.0481834005	0.342352308798581	15.6712	0.0305
58646.0482934023	0.347312393598258	15.7315	0.0325
58646.0484134043	0.352723394986242	15.754	0.0318
58646.0485334063	0.358134396374226	15.7451	0.041
58646.0486434081	0.363094481173903	15.7553	0.031
58646.0487634101	0.368505482096225	15.731	0.0331
58646.0488734119	0.373465567361563	15.7096	0.0258
58646.0489934138	0.378876568749547	15.6231	0.0338
58646.0491134158	0.384287570137531	15.6424	0.0279
58646.0492234176	0.389247654471546	15.6608	0.0293
58646.0493434196	0.394658656325191	15.6735	0.0282
58646.0494634215	0.400069657247514	15.7469	0.036
58646.0495734233	0.405029742047191	15.6467	0.0269
58646.0496934253	0.410440743435174	15.7048	0.0301
58646.0498034271	0.415400828234851	15.6668	0.0274
58646.0499234291	0.420811829622835	15.6493	0.03
58646.0500434311	0.42622283147648	15.7098	0.0284
58646.0501534329	0.431182915810496	15.7338	0.0293
58646.0502734348	0.436593916732818	15.6985	0.0257
58646.0503834366	0.441554001532495	15.6994	0.033
58646.0505034386	0.44696500338614	15.6826	0.0318
58646.0506234406	0.452376003842801	15.7	0.0364
58646.0507334424	0.457336088642478	15.6426	0.0302
58646.0508534444	0.462747090496123	15.7238	0.0336
58646.0509734463	0.468158091884106	15.6502	0.0381
58646.0510834481	0.473118175752461	15.6129	0.0293
58646.0512034501	0.478529177606106	15.6534	0.0309
58646.0513134519	0.483489261940122	15.6148	0.0314
58646.0514334539	0.488900263328105	15.59	0.0307
58646.0515534558	0.49431126518175	15.6095	0.0312
58646.0516634576	0.499271349515766	15.5628	0.0256
58646.0517834596	0.504682350903749	15.6742	0.0422
58646.0519034616	0.510093352291733	15.6069	0.0344
58646.0520134634	0.515053436160088	15.6458	0.0338
58646.0521334653	0.520464437548071	15.5568	0.0277
58646.0522534673	0.525875438936055	15.56	0.0309
58646.0523634691	0.530835523270071	15.5594	0.0279
58646.0524834711	0.536246524658054	15.5496	0.0289
58646.0525934729	0.541206609457731	15.5207	0.0234
58646.0527134748	0.546617610380054	15.583	0.0302
58646.0528234767	0.551577695179731	15.5362	0.0257
58646.0529434786	0.556988696567714	15.5283	0.0274
58646.0530634806	0.562399697024375	15.5613	0.0274
58646.0531734824	0.567359782289714	15.5162	0.0302
58646.0532934844	0.572770783677697	15.5005	0.0253
58646.0534134863	0.578181784134358	15.5558	0.0244
58646.0535234881	0.583141868934035	15.5023	0.0293
58646.0536434901	0.588552870322019	15.5021	0.0249
58646.0537534919	0.593512954656035	15.548	0.0283
58646.0538734938	0.598923955578357	15.5781	0.0294
58646.0539934958	0.604334956966341	15.5399	0.0259
58646.0541034976	0.609295041300356	15.4956	0.0325
58646.0542234996	0.61470604268834	15.5469	0.0259
58646.0543435015	0.620117044076324	15.5242	0.028
58646.0544535033	0.625077128410339	15.5203	0.0262
58646.0545735053	0.630488128867	15.4907	0.028
58646.0546835071	0.635448213666677	15.547	0.0346
58646.0548035091	0.640859215054661	15.5082	0.0249
58646.054923511	0.646270215976983	15.487	0.0239
58646.0550335128	0.651230300310999	15.53	0.0219
58646.0551535148	0.656641301698983	15.5704	0.0309
58646.0552735168	0.662052302621305	15.5375	0.0276
58646.0553835186	0.667012386955321	15.5306	0.0228
58646.0555035205	0.672423388343304	15.5239	0.0289
58646.0556135223	0.677383472211659	15.6732	0.0357
58646.0557335243	0.682794473599643	15.5599	0.0274
58646.0558535263	0.688205474987626	15.5643	0.0279
58646.055963528	0.693165558855981	15.6151	0.0332
58646.05608353	0.698576560243964	15.5774	0.0282
58646.0561935318	0.70353664457798	15.5335	0.0285
58646.0563135338	0.708947645500302	15.6225	0.0293
58646.0564335357	0.714358646422625	15.6207	0.0315
58646.0565435375	0.719318731222302	15.5504	0.0267
58646.0566635395	0.724729731678963	15.5726	0.0235
58646.0567835415	0.730140733066946	15.56	0.0253
58646.0568935433	0.735100817400962	15.5803	0.0348
58646.0570135452	0.740511818323284	15.5488	0.0215
58646.057123547	0.7454719026573	15.5722	0.0259
58646.057243549	0.750882904045284	15.5664	0.0239
58646.0573635509	0.756293904501945	15.616	0.0258
58646.0574735527	0.761253989301622	15.6016	0.0238
58646.0575935547	0.766664990689605	15.5999	0.0252
58646.0577135567	0.772075991146266	15.6147	0.028
58646.0578235585	0.777036075014621	15.5811	0.0257
58646.0579435604	0.782447076402605	15.6751	0.0278
58646.0580635624	0.787858077324927	15.6266	0.0318
58646.0581735642	0.792818161658943	15.6302	0.0303
58646.0582935661	0.798229162581265	15.6675	0.0324
58646.0584035679	0.803189246915281	15.6404	0.0325
58646.0585235699	0.808600247837603	15.6722	0.0306
58646.0586435719	0.814011249225587	15.5672	0.0304
58646.0587535737	0.818971333559602	15.6857	0.0356
58646.0588735756	0.824382333550602	15.6895	0.0348
58646.0589835774	0.829342418350279	15.5844	0.0299
58646.0591035794	0.834753419272602	15.6468	0.0283
58646.0592235813	0.840164420194924	15.6236	0.0369
58646.0593335831	0.845124504063278	15.6338	0.0359
58646.0594535851	0.850535505451262	15.5985	0.031
58646.0595635869	0.855495588853955	15.6605	0.0319
58646.0596835888	0.860906590241939	15.6424	0.0265
58646.0598035908	0.866317591629922	15.6914	0.0265
58646.0599135926	0.871277675498277	15.6927	0.0306
58646.0600335945	0.876688676420599	15.6164	0.0302
58646.0601535965	0.882099677342921	15.69	0.0363
58646.0602635983	0.887059760745615	15.6165	0.0255
58646.0603836003	0.892470762133598	15.6531	0.0266
58646.0604936021	0.897430846467614	15.6761	0.0322
58646.060613604	0.902841846924275	15.7386	0.0305
58646.060733606	0.908252847846597	15.623	0.0282
58646.0608436078	0.913212932180613	15.721	0.0343
58646.0609636097	0.918623933102936	15.6675	0.0257
58646.0610836117	0.924034934025258	15.6637	0.0262
58646.0611936135	0.928995017893612	15.7055	0.026
58646.0613136154	0.934406018815935	15.6612	0.0294
58646.0614236172	0.939366103149951	15.685	0.0312
58646.0615436192	0.944777104072273	15.6823	0.0304
58646.0616636211	0.950188104528934	15.7257	0.0284
58646.0617736229	0.955148188397288	15.742	0.0351
58646.0618936249	0.960559189785272	15.6628	0.0261
58646.0620136268	0.965970190241933	15.6944	0.0315
58646.0621236286	0.970930274110287	15.7585	0.0299
58646.0622436306	0.97634127503261	15.672	0.0335
58646.0623536324	0.981301358900964	15.7098	0.034
58646.0624736343	0.986712359823287	15.6606	0.0305
58646.0625936363	0.992123360745609	15.7065	0.0254
58646.0627036381	0.997083445079625	15.6978	0.0333
58646.06282364	0.00249444553628564	15.6704	0.0342
58646.0629336418	0.0074545294046402	15.643	0.0284
58646.0630536438	0.0128655307926238	15.7009	0.0267
58646.0631736457	0.0182765307836235	15.6562	0.0263
58646.0632836475	0.0232366151176393	15.6736	0.035
58646.0634036495	0.0286476165056229	15.6879	0.0312
58646.0635236514	0.0340586164966226	15.7001	0.0336
58646.0636336532	0.0390187003649771	15.7734	0.0348
58646.0637536552	0.0444297012872994	15.7207	0.0341
58646.0638736571	0.0498407022096217	15.654	0.0333
58646.0639836589	0.0548007860779762	15.7326	0.0319
58646.0641036609	0.0602117870002985	15.7328	0.0334
58646.0642136627	0.0651718704029918	15.7786	0.0384
58646.0643336646	0.070582871325314	15.7384	0.0372
58646.0644436664	0.0755429551936686	15.7214	0.0322
58646.0645636684	0.0809539556503296	15.7432	0.0389
58646.0646836703	0.0863649565726519	15.7516	0.0271
58646.0648036723	0.0917759570293128	15.7604	0.0337
58646.0649136741	0.0967360408976674	15.678	0.0297
58646.065033676	0.10214704181999	15.7027	0.0299
58646.0651436778	0.107107125688344	15.7972	0.0284
58646.0652636798	0.112518126145005	15.7096	0.0332
58646.0653736816	0.11747821001336	15.7041	0.0353
58646.0654936835	0.122889210935682	15.7376	0.0313
58646.0656136855	0.128300211392343	15.6828	0.0291
58646.0657236873	0.133260295726359	15.7416	0.0279
58646.0658436892	0.13867129618302	15.7708	0.031
58646.0659636911	0.144082296639681	15.6768	0.0285
58646.0660736929	0.149042380508035	15.7374	0.0273
58646.0661936949	0.154453380964696	15.7216	0.0356
58646.0663036967	0.159413465298712	15.7243	0.0364
58646.0664236986	0.164824465289712	15.7645	0.0346
58646.0665437006	0.170235466212034	15.7005	0.0324
58646.0666537024	0.175195550080389	15.6891	0.031
58646.0667737043	0.18060655053705	15.8309	0.0373
58646.0668937063	0.186017551459372	15.7705	0.0339
58646.0670037081	0.190977635327727	15.7708	0.0409
58646.06712371	0.196388635784388	15.7043	0.0292
58646.0672337118	0.201348719652742	15.7352	0.0322
58646.0673537138	0.206759720109403	15.6628	0.0256
58646.0674737157	0.212170720100403	15.7234	0.0319
58646.0675837175	0.217130804434419	15.7668	0.0357
58646.0677037194	0.222541805356741	15.7241	0.0364
58646.0678237214	0.227952805347741	15.7768	0.034
58646.0679337232	0.232912889216095	15.6988	0.0354
58646.0680537251	0.238323889672756	15.6882	0.0304
58646.0681637269	0.243283973541111	15.7359	0.0333
58646.0682837289	0.248694973997772	15.7727	0.033
58646.0684037308	0.254105974454433	15.7782	0.0343
58646.0685137326	0.259066058322787	15.7455	0.0304
58646.0686337345	0.264477058779448	15.727	0.0262
58646.0687437363	0.269437142647803	15.6888	0.0302
58646.0688637383	0.274848142638803	15.6665	0.0263
58646.0689837402	0.280259143095464	15.7833	0.0393
58646.069093742	0.285219227429479	15.7579	0.031
58646.069213744	0.290630227420479	15.7412	0.0297
58646.0693337459	0.29604122787714	15.7252	0.0291
58646.0694437477	0.301001311745495	15.7559	0.0293
58646.0695637496	0.306412312202156	15.6901	0.0282
58646.0696837516	0.311823312658817	15.7634	0.0288
58646.0697937534	0.316783396527171	15.7397	0.0285
58646.0699137553	0.322194396518171	15.6618	0.03
58646.0700237571	0.327154480386525	15.7294	0.0293
58646.0701437591	0.332565481308848	15.8072	0.0365
58646.070263761	0.337976480834186	15.7027	0.0254
58646.0703737628	0.342936564702541	15.7777	0.0339
58646.0704937647	0.348347565159202	15.7824	0.0286
58646.0706037665	0.353307649027556	15.719	0.0333
58646.0707237685	0.358718649018556	15.7384	0.0299
58646.0708437704	0.364129649475217	15.717	0.028
58646.0709537722	0.369089733343571	15.7067	0.0344
58646.0710737741	0.374500733800232	15.7378	0.0301
58646.0711837759	0.379460817202926	15.7104	0.0269
58646.0713037779	0.384871817659587	15.7303	0.0277
58646.0714237798	0.390282817650586	15.7486	0.0297
58646.0715337816	0.395242901518941	15.7406	0.0313
58646.0716537835	0.400653901975602	15.8655	0.0441
58646.0717737855	0.406064901966602	15.7362	0.0273
58646.0718837873	0.411024985834956	15.7309	0.0292
58646.0720037892	0.416435986291617	15.7376	0.0328
58646.072113791	0.42139606969431	15.6697	0.0259
58646.0722337929	0.42680706968531	15.6847	0.0312
58646.0723537949	0.432218070607632	15.6699	0.0267
58646.0724637967	0.437178154010326	15.6913	0.028
58646.0725837986	0.442589154466987	15.6351	0.0259
58646.0727038006	0.448000154457986	15.7462	0.0304
58646.0728138023	0.45296023786068	15.6864	0.032
58646.0729338043	0.458371238317341	15.6658	0.0324
58646.0730538062	0.463782238774002	15.6711	0.0334
58646.073163808	0.468742321711034	15.655	0.0303
58646.07328381	0.474153322167695	15.6685	0.0309
58646.0733938117	0.479113405570388	15.6484	0.0292
58646.0735138137	0.484524406027049	15.6074	0.0288
58646.0736338156	0.489935406018049	15.5804	0.0235
58646.0737438174	0.494895489886403	15.5905	0.0263
58646.0738638193	0.500306489877403	15.5794	0.0284
58646.0739738211	0.505266573745757	15.6275	0.0307
58646.0740938231	0.510677573736757	15.5472	0.0259
58646.074213825	0.516088573727757	15.5837	0.0253
58646.0743238268	0.521048657596111	15.5187	0.0234
58646.0744438287	0.526459658052772	15.4817	0.0276
58646.0745538305	0.531419741455466	15.4931	0.0297
58646.0746738325	0.536830740980804	15.5265	0.0274
58646.0747938344	0.542241741437465	15.5271	0.0296
58646.0749038362	0.54720182530582	15.563	0.0273
58646.0750238381	0.552612825296819	15.5514	0.0276
58646.0751438401	0.55802382575348	15.5047	0.0217
58646.0752538418	0.562983908690512	15.5579	0.0313
58646.0753738438	0.568394908681512	15.5706	0.0275
58646.0754938457	0.573805909138173	15.4962	0.024
58646.0756038475	0.578765992540866	15.5355	0.0281
58646.0757238494	0.584176992531866	15.6426	0.0296
58646.0758338512	0.58913707640022	15.64	0.0307
58646.0759538532	0.59454807639122	15.5319	0.029
58646.0760738551	0.599959075916559	15.5251	0.0285
58646.0761838569	0.604919159784913	15.5226	0.0297
58646.0763038588	0.610330159775913	15.4012	0.0286
58646.0764238608	0.615741159766912	15.5149	0.0219
58646.0765338625	0.620701243169606	15.5165	0.0243
58646.0766538645	0.626112243626267	15.4795	0.0248
58646.0767638663	0.631072326563299	15.5392	0.0303
58646.0768838682	0.63648332701996	15.4873	0.0268
58646.07699387	0.641443410422653	15.5085	0.0255
58646.0771138719	0.646854409947991	15.6402	0.0303
58646.0772338739	0.652265409938991	15.5907	0.025
58646.0773438756	0.657225493807346	15.6199	0.0252
58646.0774638776	0.662636493332684	15.4842	0.0231
58646.0775838795	0.668047493789345	15.6061	0.0323
58646.0776938813	0.673007577192038	15.5497	0.0301
58646.0778138832	0.678418576717377	15.5343	0.0259
58646.077923885	0.68337866012007	15.5856	0.0273
58646.0780438869	0.688789660576731	15.5606	0.0299
58646.0781638889	0.694200660102069	15.5729	0.0299
58646.0782738907	0.699160743504763	15.5528	0.0242
58646.0783938926	0.704571743961424	15.5508	0.0261
58646.0785138945	0.709982743486762	15.5605	0.024
58646.0786238963	0.714942826423794	15.6168	0.0224
58646.0787438983	0.720353827346116	15.6141	0.0279
58646.0788639002	0.725764826871455	15.6176	0.0281
58646.078973902	0.730724910274148	15.6116	0.0258
58646.0790939039	0.736135910265148	15.5644	0.0314
58646.0792039057	0.74109599320218	15.5387	0.0243
58646.0793239076	0.746506993193179	15.6325	0.0291
58646.0794439096	0.75191799364984	15.5923	0.0272
58646.0795539113	0.756878077052534	15.5949	0.0275
58646.0796739133	0.762289076577872	15.6322	0.0315
58646.079783915	0.767249159980565	15.6272	0.0302
58646.079903917	0.772660159971565	15.7166	0.0363
58646.0800239189	0.778071159496903	15.6359	0.0302
58646.0801339207	0.783031242899597	15.6163	0.0264
58646.0802539226	0.788442242890596	15.5742	0.028
58646.0803639244	0.793402325827628	15.6811	0.0344
58646.0804839263	0.798813325818628	15.651	0.0334
58646.0806039283	0.804224325809628	15.6556	0.0377
58646.08071393	0.80918440874666	15.6997	0.0312
58646.080833932	0.814595408737659	15.6599	0.0266
58646.0809539339	0.820006408728659	15.6272	0.0258
58646.0810639357	0.824966491665691	15.6401	0.0232
58646.0811839376	0.830377491656691	15.6443	0.0267
58646.0813039396	0.835788491647691	15.7137	0.033
58646.0814139413	0.840748574584723	15.5895	0.0268
58646.0815339433	0.846159574575722	15.6679	0.0311
58646.081643945	0.851119657512754	15.6485	0.0355
58646.081763947	0.856530657038093	15.6764	0.0289
58646.0818839489	0.861941657029092	15.6459	0.035
58646.0819939507	0.866901740431786	15.6203	0.0287
58646.0821139526	0.872312740422785	15.6894	0.0348
58646.0822239544	0.877272823359817	15.7101	0.0378
58646.0823439563	0.882683823350817	15.6446	0.033
58646.0824639582	0.888094822876155	15.6406	0.0346
58646.08257396	0.893054905813187	15.6588	0.0335
58646.082693962	0.898465906269848	15.7517	0.0367
58646.0828039637	0.90342598920688	15.6194	0.0363
58646.0829239657	0.908836988266557	15.7072	0.0412
58646.0830439676	0.914247988723218	15.6084	0.0401
58646.0831539694	0.91920807166025	15.6745	0.0424
58646.0832739713	0.924619071185589	15.6685	0.0358
58646.0833939732	0.930030070710927	15.6217	0.0291
58646.083503975	0.934990154113621	15.7112	0.0315
58646.0836239769	0.940401153638959	15.641	0.0322
58646.0837339787	0.945361237041652	15.7123	0.0339
58646.0838539806	0.950772236566991	15.7107	0.0367
58646.0839739826	0.95618323655799	15.678	0.0372
58646.0840839843	0.961143319495022	15.6096	0.035
58646.0842039863	0.966554319486022	15.6807	0.0592
58646.0843239882	0.971965318545699	15.6901	0.0431
58646.08443399	0.976925401482731	15.6421	0.0335
58646.0845539919	0.982336401939392	15.7029	0.0376
58646.0846739938	0.987747400999069	15.6843	0.0346
58646.0847839956	0.992707484401762	15.6794	0.0257
58646.0849039975	0.998118483927101	15.7302	0.0406
58646.0850139993	0.00307856686413288	15.6728	0.0307
58646.0851340012	0.00848956638947129	15.6852	0.0356
58646.0852540032	0.013900566380471	15.7377	0.0333
58646.0853640049	0.018860649317503	15.7133	0.0305
58646.0854840069	0.0242716488428414	15.6728	0.0275
58646.0855940086	0.0292317317798734	15.6758	0.0302
58646.0857140106	0.0346427313052118	15.6559	0.0302
58646.0858340125	0.0400537308305502	15.6664	0.0291
58646.0859440143	0.0450138142332435	15.6943	0.033
58646.0860640162	0.0504248132929206	15.7287	0.028
58646.0861840181	0.0558358132839203	15.6637	0.0284
58646.0862940199	0.0607958962209523	15.6827	0.0426
58646.0864140218	0.0662068952806294	15.6603	0.0282
58646.0865240236	0.0711669786833227	15.684	0.0319
58646.0866440255	0.0765779782086611	15.6921	0.0321
58646.0867640274	0.0819889777339995	15.7515	0.0371
58646.0868740292	0.0869490606710315	15.708	0.0289
58646.0869940311	0.0923600606620312	15.7193	0.031
58646.0871140331	0.0977710597217083	15.7115	0.0258
58646.0872240348	0.102731142193079	15.673	0.0254
58646.0873440368	0.108142142184079	15.7033	0.0246
58646.0874540385	0.113102225586772	15.7027	0.0306
58646.0875740405	0.118513224646449	15.689	0.0272
58646.0876940424	0.123924224171788	15.7238	0.0314
58646.0878040442	0.128884307108819	15.7517	0.0354
58646.0879240461	0.134295306634158	15.7753	0.0373
58646.088044048	0.139706306159496	15.7213	0.0333
58646.0881540498	0.144666389096528	15.7003	0.033
58646.0882740517	0.150077388156205	15.7338	0.0373
58646.0883840535	0.155037471558899	15.7241	0.0342
58646.0885040554	0.160448471084237	15.7183	0.0323
58646.0886240573	0.165859470143914	15.7172	0.0428
58646.0887340591	0.170819553080946	15.7496	0.0333
58646.088854061	0.176230552606285	15.7058	0.0332
58646.0889640628	0.181190635077655	15.7146	0.0281
58646.0890840647	0.186601635068655	15.6995	0.0321
58646.0892040666	0.192012634128332	15.7043	0.028
58646.0893140684	0.196972717065364	15.7336	0.0273
58646.0894340703	0.202383716590703	15.7239	0.03
58646.0895540722	0.207794716116041	15.8049	0.0333
58646.089664074	0.212754798587412	15.7894	0.0323
58646.0897840759	0.218165798578411	15.7912	0.0406
58646.0898940777	0.223125881049782	15.8425	0.0434
58646.0900140796	0.228536880109459	15.7346	0.0381
58646.0901340815	0.233947879634798	15.7349	0.0305
58646.0902440833	0.23890796257183	15.7216	0.0263
58646.0903640852	0.244318961631507	15.71	0.0343
58646.0904840872	0.249729961622506	15.7555	0.0379
58646.0905940889	0.254690044093877	15.7367	0.0263
58646.0907140909	0.260101043619215	15.7196	0.0281
58646.0908240926	0.265061126090586	15.7557	0.0386
58646.0909440945	0.270472126081586	15.7182	0.0347
58646.0910640965	0.275883124675602	15.8056	0.0322
58646.0911740982	0.280843207612634	15.8762	0.0372
58646.0912941002	0.286254207137972	15.7582	0.0325
58646.0914141021	0.291665206197649	15.7481	0.0329
58646.0915241038	0.29662528866902	15.688	0.0292
58646.0916441058	0.30203628866002	15.7579	0.0381
58646.0917541075	0.306996371597052	15.7961	0.0362
58646.0918741094	0.312407370191067	15.7779	0.0348
58646.0919841112	0.317367453128099	15.8092	0.0436
58646.0921041131	0.322778452653438	15.7145	0.0322
58646.0922241151	0.328189451713115	15.7626	0.0405
58646.0923341168	0.333149534184486	15.7302	0.0399
58646.0924541187	0.338560533709824	15.8076	0.0414
58646.0925741207	0.343971532769501	15.7138	0.0357
58646.0926841224	0.348931615706533	15.7599	0.0307
58646.0928041244	0.354342615231872	15.7647	0.0381
58646.0929241263	0.359753613825887	15.81	0.0342
58646.093034128	0.364713696762919	15.7478	0.0398
58646.09315413	0.370124695822597	15.7063	0.0321
58646.0932641317	0.375084778293967	15.734	0.0363
58646.0933841336	0.380495777819306	15.7316	0.0291
58646.0935041356	0.385906777344644	15.7521	0.0389
58646.0936141373	0.390866859350353	15.6749	0.0374
58646.0937341392	0.396277858875692	15.7253	0.0352
58646.0938541412	0.40168885840103	15.7558	0.0403
58646.0939641429	0.40664894040674	15.7156	0.0376
58646.0940841448	0.412059939466417	15.7166	0.0317
58646.0941941466	0.417020022403449	15.6903	0.0391
58646.0943141485	0.422431021463126	15.7458	0.0356
58646.0944341504	0.427842020988464	15.6475	0.0372
58646.0945441522	0.432802103459835	15.7234	0.0343
58646.0946641541	0.438213102519512	15.6425	0.0354
58646.0947741559	0.443173184990883	15.6973	0.0363
58646.0948941578	0.448584184516221	15.6915	0.0294
58646.0950141597	0.453995183110237	15.6718	0.031
58646.0951241615	0.458955266047269	15.6789	0.0324
58646.0952441634	0.464366265572608	15.5832	0.0315
58646.0953641653	0.469777264166623	15.6309	0.03
58646.0954741671	0.474737346637994	15.6504	0.033
58646.095594169	0.480148346163332	15.6435	0.0308
58646.0957041708	0.485108428634703	15.6139	0.0356
58646.0958241727	0.49051942769438	15.6283	0.037
58646.0959441746	0.495930426754057	15.579	0.0252
58646.0960541763	0.500890509225428	15.6028	0.0298
58646.0961741783	0.506301508285105	15.6589	0.0388
58646.0962941802	0.511712507344782	15.5984	0.0282
58646.0964041819	0.516672590281814	15.5562	0.0288
58646.0965241839	0.522083589341491	15.5332	0.0235
58646.0966341856	0.527043671347201	15.5285	0.0305
58646.0967541875	0.532454670872539	15.5282	0.029
58646.0968741894	0.537865669466555	15.5721	0.0364
58646.0969841912	0.542825752403587	15.4982	0.0309
58646.0971041931	0.548236751463264	15.5367	0.0386
58646.0972141949	0.553196833468974	15.5281	0.0326
58646.0973341968	0.558607832528651	15.4562	0.04
58646.0974541987	0.564018832053989	15.492	0.0351
58646.0975642005	0.568978914059699	15.4923	0.0311
58646.0976842024	0.574389913119376	15.5953	0.029
58646.0978042043	0.579800912179053	15.5384	0.032
58646.0979142061	0.584760994184762	15.5879	0.0332
58646.098034208	0.590171993710101	15.5278	0.0238
58646.0981442097	0.595132076181471	15.5257	0.0238
58646.0982642117	0.600543074775487	15.5763	0.027
58646.0983842136	0.605954073835164	15.5519	0.0256
58646.0984942153	0.610914156772196	15.4653	0.0291
58646.0986142172	0.616325154900551	15.564	0.0329
58646.0987342192	0.621736154425889	15.5	0.0294
58646.0988442209	0.62669623689726	15.4544	0.0301
58646.0989642228	0.632107235491276	15.5615	0.0262
58646.0990742246	0.637067317962646	15.5158	0.0354
58646.0991942265	0.642478317022324	15.5453	0.0249
58646.0993142284	0.647889315616339	15.5096	0.0317
58646.0994242302	0.65284939808771	15.4862	0.0252
58646.0995442321	0.658260397147387	15.5316	0.0249
58646.099664234	0.663671395741403	15.4969	0.0213
58646.0997742357	0.668631478212774	15.5654	0.0237
58646.0998942377	0.674042477272451	15.5096	0.0248
58646.1000042394	0.679002560209483	15.5243	0.0221
58646.1001242413	0.684413558337837	15.6034	0.0259
58646.1002442433	0.689824557397515	15.565	0.0243
58646.100354245	0.694784639868885	15.5489	0.0316
58646.1004742469	0.700195638462901	15.5838	0.0295
58646.1005942488	0.70560663798824	15.5675	0.0223
58646.1007042506	0.710566719993949	15.5718	0.0265
58646.1008242525	0.715977719053626	15.6099	0.0247
58646.1009342543	0.720937801059335	15.5949	0.0288
58646.1010542562	0.726348800119013	15.5086	0.0254
58646.1011742581	0.731759798247367	15.5947	0.0321
58646.1012842598	0.736719880718738	15.5273	0.0207
58646.1014042617	0.742130880244076	15.6026	0.0284
58646.1015142635	0.747090961784124	15.7218	0.0336
58646.1016342654	0.752501960843801	15.5703	0.0232
58646.1017542673	0.757912959903479	15.7037	0.0322
58646.1018642691	0.762873041909188	15.6006	0.0267
58646.101984271	0.768284040503204	15.6646	0.0285
58646.1021042729	0.773695039562881	15.5947	0.0228
58646.1022142746	0.77865512156859	15.6073	0.0253
58646.1023342766	0.784066120628268	15.6301	0.0304
58646.1024442783	0.789026202633977	15.671	0.0273
58646.1025642802	0.794437201227993	15.5807	0.0307
58646.1026842821	0.79984820028767	15.6401	0.0268
58646.1027942839	0.804808282759041	15.6367	0.0367
58646.1029142858	0.810219280887395	15.5627	0.0306
58646.1030342877	0.815630279947072	15.6596	0.0373
58646.1031442895	0.820590361952782	15.6814	0.0387
58646.1032642914	0.826001361012459	15.6526	0.0312
58646.1033742931	0.830961443018168	15.7724	0.0492
58646.103494295	0.836372442077845	15.6239	0.0343
58646.1036142969	0.8417834402062	15.6435	0.0296
58646.1037242987	0.846743522677571	15.6993	0.0305
58646.1038443006	0.852154521737248	15.6819	0.026
58646.1039543024	0.857114603742957	15.6382	0.0251
58646.1040743043	0.862525602336973	15.6495	0.0237
58646.1041943062	0.867936600930989	15.7991	0.0367
58646.1043043079	0.872896683402359	15.7102	0.0285
58646.1044243098	0.878307681530714	15.6663	0.0246
58646.1045443117	0.883718680590391	15.6134	0.0215
58646.1046543135	0.888678762596101	15.664	0.0304
58646.1047743154	0.894089761190116	15.7798	0.0346
58646.1048843171	0.899049843661487	15.6391	0.0314
58646.1050043191	0.904460842255503	15.6762	0.0313
58646.105124321	0.909871840383857	15.6154	0.0258
58646.1052343227	0.914831922855228	15.7569	0.0355
58646.1053543246	0.920242921914905	15.6621	0.029
58646.1054743265	0.925653919577599	15.6635	0.0272
58646.1055843283	0.930614002048969	15.7254	0.0357
58646.1057043302	0.936025000642985	15.7261	0.045
58646.1058143319	0.940985082648695	15.6767	0.041
58646.1059343338	0.94639608124271	15.6856	0.0354
58646.1060543357	0.951807079836726	15.7094	0.0354
58646.1061643375	0.956767161842436	15.6641	0.0268
58646.1062843394	0.962178160902113	15.7129	0.03
58646.1063943412	0.967138242907822	15.7304	0.0364
58646.106514343	0.972549241036177	15.7186	0.0336
58646.106634345	0.977960240095854	15.6537	0.0322
58646.1067443467	0.982920322101563	15.7439	0.034
58646.1068643486	0.988331320229918	15.7551	0.0327
58646.1069843505	0.993742318823934	15.763	0.0325
58646.1070943523	0.998702400829643	15.6488	0.0259
58646.1072143542	0.00411339895799756	15.6908	0.0296
58646.1073243559	0.00907348142936826	15.669	0.0269
58646.1074443578	0.0144844800233841	15.7254	0.0335
58646.1075643597	0.0198954781517386	15.7207	0.0292
58646.1076743615	0.0248555601574481	15.6731	0.0261
58646.1077943634	0.0302665592171252	15.6717	0.0231
58646.1079143653	0.0356775573454797	15.7323	0.0312
58646.108024367	0.0406376393511891	15.6816	0.0251
58646.1081443689	0.0460486384108663	15.7008	0.0302
58646.1082543707	0.0510087204165757	15.6787	0.029
58646.1083743726	0.0564197185449302	15.6593	0.0244
58646.1084943745	0.0618307171389461	15.694	0.03
58646.1086043763	0.0667907996103168	15.6631	0.029
58646.1087243781	0.07220179727301	15.7295	0.0332
58646.1088443801	0.0776127958670259	15.7717	0.0344
58646.1089543818	0.0825728778727353	15.7994	0.0359
58646.1090743837	0.0879838764667511	15.7894	0.032
58646.1091843854	0.0929439580067992	15.7159	0.0236
58646.1093043874	0.0983549566008151	15.6578	0.0237
58646.1094243893	0.10376595472917	15.7227	0.028
58646.109534391	0.108726036734879	15.6466	0.0387
58646.1096543929	0.114137035794556	15.6738	0.0391
58646.1097643946	0.119097116868943	15.6564	0.0309
58646.1098843965	0.124508115462959	15.7399	0.0299
58646.1100043985	0.129919114056975	15.662	0.034
58646.1101144002	0.134879195597023	15.8069	0.0308
58646.1102344021	0.140290194191039	15.7685	0.0287
58646.110354404	0.145701192785054	15.8078	0.0378
58646.1104644057	0.150661274325103	15.7161	0.0376
58646.1105844077	0.156072272919118	15.6534	0.0297
58646.1106944094	0.161032354459167	15.7252	0.0314
58646.1108144113	0.166443352587521	15.6907	0.0277
58646.1109344132	0.171854351181537	15.6961	0.0288
58646.1110444149	0.176814433652908	15.74	0.0285
58646.1111644168	0.182225431315601	15.7326	0.0282
58646.1112844187	0.187636429909617	15.7639	0.0358
58646.1113944205	0.192596511915326	15.6968	0.0279
58646.1115144224	0.198007509578019	15.7561	0.035
58646.1116244241	0.202967591583729	15.811	0.0335
58646.111744426	0.208378590177745	15.7421	0.0266
58646.1118644279	0.21378958877176	15.8176	0.0313
58646.1119744297	0.218749670311809	15.7777	0.035
58646.1120944316	0.224160668905824	15.716	0.0351
58646.1122044333	0.229120750911534	15.7428	0.0367
58646.1123244352	0.234531748574227	15.7239	0.0358
58646.1124444371	0.239942747168243	15.7216	0.0282
58646.1125544389	0.244902828708291	15.7426	0.0324
58646.1126744408	0.250313826836646	15.7376	0.0295
58646.1127944427	0.255724825430661	15.7175	0.0311
58646.1129044444	0.26068490697071	15.764	0.0274
58646.1130244463	0.266095905099064	15.8283	0.0325
58646.113134448	0.271055986639112	15.748	0.0385
58646.1132544499	0.276466985233128	15.7781	0.0263
58646.1133744518	0.281877983827144	15.7385	0.029
58646.1134844536	0.286838065367192	15.7934	0.0408
58646.1136044555	0.292249063961208	15.721	0.0344
58646.1137244574	0.297660061623901	15.7167	0.0284
58646.1138344591	0.302620143629611	15.7117	0.0296
58646.113954461	0.308031141757965	15.782	0.0279
58646.1140644628	0.312991222832352	15.7529	0.0358
58646.1141844647	0.318402221426368	15.7354	0.0309
58646.1143044666	0.323813220020384	15.8087	0.0341
58646.1144144683	0.32877330109477	15.7747	0.0346
58646.1145344702	0.334184299688786	15.731	0.0269
58646.1146544721	0.339595297817141	15.7981	0.0303
58646.1147644738	0.344555379357189	15.7414	0.0293
58646.1148844757	0.349966377951205	15.7815	0.0288
58646.1149944775	0.354926459491253	15.8029	0.028
58646.1151144794	0.360337456688285	15.7749	0.0377
58646.1152344813	0.365748455282301	15.7346	0.0357
58646.115344483	0.37070853728801	15.7007	0.0266
58646.1154644849	0.376119534950703	15.6931	0.0288
58646.1155744866	0.381079616490752	15.7941	0.0311
58646.1156944885	0.386490615084767	15.747	0.0324
58646.1158144904	0.391901612747461	15.7957	0.0329
58646.1159244922	0.39686169475317	15.74	0.0259
58646.1160444941	0.402272692881525	15.7641	0.0397
58646.116164496	0.407683690544218	15.7297	0.03
58646.1162744977	0.412643772549927	15.7384	0.039
58646.1163944996	0.418054770678282	15.6669	0.0298
58646.1165045013	0.423014852683991	15.727	0.0319
58646.1166245032	0.428425849881023	15.7281	0.0272
58646.1167445051	0.433836848475039	15.7208	0.0331
58646.1168545069	0.438796930480748	15.6716	0.0282
58646.1169745088	0.44420792767778	15.6421	0.0253
58646.1170945107	0.449618926271796	15.65	0.0249
58646.1172045124	0.454579007346183	15.7235	0.0278
58646.1173245143	0.459990005474538	15.6537	0.0254
58646.117434516	0.464950087480247	15.6932	0.0286
58646.1175545179	0.47036108514294	15.6162	0.0224
58646.1176745198	0.475772083271295	15.6201	0.0263
58646.1177845215	0.480732164811343	15.6038	0.0238
58646.1179045234	0.486143162939698	15.5955	0.0266
58646.1180145252	0.491103244014084	15.5662	0.0281
58646.1181345271	0.496514242142439	15.595	0.0295
58646.118254529	0.501925240736455	15.5859	0.0239
58646.1183645307	0.50688532134518	15.564	0.0292
58646.1184845326	0.512296319473535	15.5695	0.0238
58646.1186045345	0.517707318067551	15.5462	0.0287
58646.1187145362	0.522667399141937	15.5356	0.0216
58646.1188345381	0.528078397270292	15.5566	0.0223
58646.1189445399	0.53303847881034	15.5411	0.0263
58646.1190645417	0.538449476473033	15.5386	0.0265
58646.1191845436	0.543860474601388	15.5789	0.0253
58646.1192945454	0.548820556141436	15.5319	0.0257
58646.1194145473	0.554231553804129	15.5939	0.0258
58646.1195345492	0.559642551932484	15.6015	0.0278
58646.1196445509	0.564602633472532	15.5112	0.0233
58646.1197645528	0.570013631135225	15.538	0.0239
58646.1198745545	0.574973712675273	15.5452	0.0237
58646.1199945564	0.580384710803628	15.5824	0.0281
58646.1201145583	0.585795708466321	15.5002	0.0263
58646.12022456	0.590755789540708	15.5717	0.0272
58646.1203445619	0.596166787669063	15.5849	0.0283
58646.1204645638	0.601577785331756	15.5741	0.0238
58646.1205745656	0.606537867337465	15.5472	0.028
58646.1206945674	0.611948865000159	15.5202	0.0226
58646.1208045692	0.616908946540207	15.6363	0.0311
58646.1209245711	0.6223199442029	15.5392	0.0279
58646.121044573	0.627730942331254	15.5155	0.0229
58646.1211545747	0.632691023871303	15.5548	0.026
58646.1212745766	0.638102021533996	15.546	0.0234
58646.1213845783	0.643062102608383	15.5057	0.0287
58646.1215045802	0.648473100736737	15.5209	0.0249
58646.1216245821	0.653884098399431	15.5205	0.0242
58646.1217345838	0.658844179939479	15.5181	0.0217
58646.1218545857	0.664255177602172	15.5449	0.0249
58646.1219745876	0.669666175264865	15.5851	0.0244
58646.1220845893	0.674626256804913	15.4996	0.0326
58646.1222045912	0.680037254933268	15.5456	0.026
58646.122314593	0.684997335541993	15.5503	0.0224
58646.1224345949	0.690408333670348	15.594	0.0307
58646.1225545967	0.695819331333041	15.5824	0.0256
58646.1226645985	0.700779412407428	15.5376	0.0272
58646.1227846004	0.706190410535783	15.5863	0.0262
58646.1229046023	0.711601408198476	15.5632	0.0245
58646.123014604	0.716561489272863	15.5896	0.0231
58646.1231346059	0.721972487401217	15.5849	0.0223
58646.1232446076	0.726932568475604	15.6064	0.029
58646.1233646095	0.732343565672636	15.5448	0.0232
58646.1234846114	0.737754564266652	15.5432	0.0224
58646.1235946131	0.742714645341039	15.6036	0.022
58646.123714615	0.748125642538071	15.6137	0.0257
58646.1238246167	0.753085724078119	15.6262	0.026
58646.1239446186	0.758496722206473	15.5498	0.0225
58646.1240646205	0.763907719403505	15.6227	0.0251
58646.1241746222	0.768867800943553	15.6063	0.0254
58646.1242946241	0.774278798606247	15.5904	0.0279
58646.124414626	0.77968979626894	15.6174	0.0241
58646.1245246277	0.784649877343327	15.6996	0.0302
58646.1246446296	0.790060875471681	15.64	0.0225
58646.1247546314	0.795020956546068	15.6663	0.0284
58646.1248746332	0.800431954208761	15.682	0.0278
58646.1249946351	0.805842951871455	15.585	0.0292
58646.1251046369	0.810803033411503	15.6958	0.0302
58646.1252246387	0.816214030608535	15.6721	0.0358
58646.1253446406	0.821625028271228	15.5968	0.0236
58646.1254546424	0.826585109811276	15.6026	0.0281
58646.1255746442	0.831996107008308	15.6218	0.025
58646.125684646	0.836956188548356	15.7227	0.0344
58646.1258046479	0.84236718621105	15.5807	0.0227
58646.1259246498	0.847778183408082	15.6103	0.0266
58646.1260346515	0.85273826494813	15.6314	0.0238
58646.1261546534	0.858149262610823	15.693	0.0253
58646.1262746552	0.863560259807855	15.6873	0.0285
58646.126384657	0.868520340882242	15.6391	0.0233
58663.004531801	0.920012457296252	15.6555	0.027
58663.0046417998	0.924972403794527	15.7248	0.0341
58663.0047617984	0.930383254308254	15.6631	0.0256
58663.0048717971	0.935343200806528	15.6915	0.0294
58663.0049917958	0.940754051785916	15.6637	0.0236
58663.0051017945	0.94571399781853	15.7219	0.026
58663.0052217931	0.951124848797917	15.693	0.0254
58663.0053417918	0.956535699777305	15.6949	0.0271
58663.0054517905	0.961495645344257	15.7354	0.0262
58663.0055717891	0.966906496789306	15.6888	0.0298
58663.0056917878	0.972317347768694	15.6929	0.0243
58663.0058017865	0.977277293801308	15.7451	0.0289
58663.0059217851	0.982688144315034	15.7302	0.0326
58663.0060317839	0.987648090813309	15.7019	0.0229
58663.0061517825	0.993058941327035	15.7035	0.0229
58663.0062717811	0.998469792306423	15.7178	0.0285
58663.0063817798	0.00342973880469799	15.7677	0.0332
58663.0065017785	0.00884058931842446	15.7078	0.0227
58663.0066217771	0.0142514402978122	15.6442	0.0256
58663.0067317758	0.019211386796087	15.6546	0.0261
58663.0068517745	0.0246222368441522	15.6886	0.0319
58663.0069617732	0.0295821838080883	15.7492	0.025
58663.0070817718	0.0349930343218148	15.7977	0.0361
58663.0072017705	0.04040388436988	15.7217	0.0282
58663.0073117692	0.0453638308681548	15.7721	0.0274
58663.0074317678	0.0507746818475425	15.7191	0.0243
58663.0075517664	0.056185532361269	15.674	0.0295
58663.0076617652	0.0611454788595438	15.7066	0.0256
58663.0077817638	0.0665563298389316	15.6829	0.0248
58663.0078917626	0.0715162758715451	15.73	0.0272
58663.0080117612	0.0769271263852715	15.6901	0.0269
58663.0081317598	0.082337976898998	15.6787	0.0272
58663.0082417585	0.0872979233972728	15.7539	0.0268
58663.0083617572	0.092708773445338	15.7748	0.03
58663.0084717559	0.0976687199436128	15.716	0.0284
58663.0085917545	0.103079570923001	15.7275	0.0279
58663.0087117531	0.108490420971066	15.7837	0.029
58663.0088217519	0.113450367469341	15.7832	0.0331
58663.0089417505	0.118861218448728	15.7639	0.0266
58663.0090617491	0.124272068496794	15.7805	0.0295
58663.0091717479	0.129232014995068	15.7179	0.0246
58663.0092917465	0.134642865974456	15.7039	0.0261
58663.0094017452	0.139602811541408	15.7386	0.026
58663.0095217439	0.145013662520796	15.7532	0.029
58663.0096417425	0.150424513034523	15.8191	0.0305
58663.0097517412	0.155384458601475	15.7454	0.0307
58663.0098717398	0.160795309580863	15.6876	0.0281
58663.0099917385	0.16620616056025	15.7512	0.0333
58663.0101017372	0.171166106127203	15.762	0.0243
58663.0102217358	0.17657695710659	15.7551	0.0333
58663.0103417344	0.181987807154655	15.7311	0.0252
58663.0104517332	0.18694775365293	15.7122	0.029
58663.0105717318	0.192358604166657	15.7112	0.0278
58663.0106817305	0.19731855019927	15.7221	0.0255
58663.0108017292	0.202729400712997	15.7296	0.0257
58663.0109217278	0.208140251226723	15.7689	0.0257
58663.0110317265	0.213100197724998	15.7535	0.0271
58663.0111517251	0.218511047307402	15.7655	0.0313
58663.0112617239	0.223470993805677	15.7213	0.0259
58663.0113817225	0.228881844785064	15.7561	0.0311
58663.0115017211	0.23429269483313	15.7553	0.025
58663.0116117198	0.239252640865743	15.7957	0.0276
58663.0117317185	0.24466349137947	15.7747	0.0291
58663.0118517171	0.250074341893196	15.7744	0.0249
58663.0119617158	0.25503428792581	15.754	0.0246
58663.0120817144	0.260445138439536	15.7083	0.0252
58663.0121917132	0.26540508447215	15.8146	0.0319
58663.0123117118	0.270815934985876	15.7306	0.0261
58663.0124317104	0.276226785499603	15.7628	0.0282
58663.0125417092	0.281186731532216	15.7636	0.0323
58663.0126617078	0.286597581580281	15.7614	0.0277
58663.0127717065	0.291557528078556	15.7577	0.0306
58663.0128917051	0.296968378592283	15.8238	0.0262
58663.0130117037	0.302379228640348	15.7645	0.0274
58663.0131217025	0.307339174672961	15.7373	0.0265
58663.0132417011	0.312750025186688	15.7613	0.0254
58663.0133616997	0.318160875234753	15.7693	0.0267
58663.0134716985	0.323120821733028	15.816	0.0333
58663.0135916971	0.328531671781093	15.7224	0.0243
58663.0137116957	0.333942521829158	15.7572	0.0261
58663.0138216944	0.338902468327433	15.7014	0.0254
58663.013941693	0.344313318841159	15.7338	0.0293
58663.0140516918	0.349273264408112	15.7794	0.0278
58663.0141716904	0.354684114921838	15.7942	0.0325
58663.0142816891	0.359644061420113	15.7397	0.0267
58663.0144016877	0.365054911002517	15.7504	0.023
58663.0145216864	0.370465761516243	15.75	0.0322
58663.0146316851	0.375425707548857	15.7675	0.0265
58663.0147516837	0.380836557596922	15.7387	0.0292
58663.0148716823	0.386247408110648	15.7563	0.024
58663.0149816811	0.391207354143262	15.7376	0.0307
58663.0151016797	0.396618203725666	15.6938	0.0231
58663.0152116784	0.401578150223941	15.7729	0.0251
58663.015331677	0.406989000737667	15.6939	0.0257
58663.0154516756	0.412399850785732	15.7762	0.0301
58663.0155616744	0.417359796352684	15.6863	0.0316
58663.015681673	0.422770646866411	15.7717	0.0356
58663.0158016716	0.428181496914476	15.7044	0.025
58663.0159116703	0.43314144294709	15.6673	0.0236
58663.016031669	0.438552293460816	15.6696	0.0258
58663.0161516676	0.443963143508881	15.7243	0.0314
58663.0162616663	0.448923089541495	15.6933	0.023
58663.0163816649	0.45433393958956	15.6987	0.0252
58663.0164916636	0.459293886087835	15.7732	0.0329
58663.0166116623	0.464704735670239	15.6418	0.027
58663.0167316609	0.470115586183965	15.6062	0.0252
58663.0168416596	0.475075532216579	15.6536	0.024
58663.0169616582	0.480486381798983	15.5944	0.0233
58663.0170716569	0.485446327831596	15.5807	0.0223
58663.0171916556	0.490857178345323	15.5699	0.0222
58663.0173116542	0.496268028393388	15.5427	0.0235
58663.0174216529	0.50122797396034	15.5665	0.0231
58663.0175416515	0.506638824474066	15.5514	0.0207
58663.0176516502	0.511598770041019	15.5576	0.0208
58663.0177716489	0.517009620554745	15.519	0.0196
58663.0178916475	0.52242047060281	15.537	0.0201
58663.0180016462	0.527380416169763	15.5466	0.0202
58663.0181216448	0.532791266683489	15.4932	0.0185
58663.0182416434	0.538202116731554	15.5256	0.0204
58663.0183516422	0.543162062298506	15.519	0.0268
58663.0184716408	0.548572912346572	15.4856	0.0287
58663.0185816395	0.553532858379185	15.497	0.0345
58663.0187016381	0.558943707961589	15.5334	0.0254
58663.0188216367	0.564354558475316	15.5482	0.0238
58663.0189316355	0.569314504507929	15.5126	0.023
58663.0190516341	0.574725354090333	15.5563	0.0274
58663.0191716327	0.580136204604059	15.5986	0.0289
58663.0192816314	0.585096150636673	15.5568	0.027
58663.01940163	0.590506999753416	15.5946	0.0237
58663.0195216286	0.595917850267142	15.5756	0.0293
58663.0196316274	0.600877796299756	15.548	0.0207
58663.019751626	0.606288645882159	15.5289	0.0247
58663.0198616247	0.611248591914773	15.5007	0.0271
58663.0199816233	0.616659441962838	15.5358	0.0217
58663.020091622	0.621619387995452	15.5302	0.0212
58663.0202116206	0.627030237577856	15.4997	0.0291
58663.0203316193	0.632441087625921	15.5798	0.0252
58663.020441618	0.637401033658534	15.5325	0.0236
58663.0205616166	0.642811883240938	15.5881	0.0314
58663.0206816152	0.648222733754665	15.6031	0.0315
58663.0207916139	0.653182679321617	15.5151	0.0218
58663.0209116125	0.658593528904021	15.5085	0.0233
58663.0210216113	0.663553474936634	15.5633	0.0246
58663.0211416099	0.668964324984699	15.5275	0.0207
58663.0212616085	0.674375174567103	15.5559	0.0206
58663.0213716072	0.679335120599717	15.5493	0.0205
58663.0214916058	0.684745970647782	15.5611	0.0222
58663.0216116044	0.690156820230186	15.5611	0.0237
58663.0217216032	0.695116765797138	15.6243	0.0244
58663.0218416018	0.700527615845203	15.5126	0.0211
58663.0219616004	0.705938465893269	15.6672	0.0346
58663.0220715991	0.710898411460221	15.5543	0.0225
58663.0221915977	0.716309261973947	15.5574	0.0239
58663.0223015964	0.721269206609577	15.6018	0.0306
58663.0224215951	0.726680057123303	15.5891	0.0233
58663.0225415937	0.732090907171369	15.6155	0.0317
58663.0226515924	0.73705085227266	15.6192	0.0261
58663.022771591	0.742461702320725	15.5382	0.0208
58663.0228815897	0.747421647887677	15.6039	0.022
58663.0230015883	0.752832497935742	15.6086	0.0243
58663.0231215869	0.758243347518146	15.6016	0.0218
58663.0232315857	0.76320329355076	15.609	0.0245
58663.0233515843	0.768614143133163	15.5987	0.0303
58663.0234715829	0.774024993181229	15.6129	0.0292
58663.0235815816	0.778984938748181	15.6145	0.0324
58663.0237015802	0.784395787864923	15.746	0.0308
58663.0238115789	0.789355734363198	15.631	0.0255
58663.0239315775	0.794766583945602	15.6236	0.0249
58663.0240515761	0.800177433528006	15.6632	0.0364
58663.0241615749	0.805137379094958	15.6773	0.035
58663.0242815735	0.810548229143023	15.6996	0.0358
58663.0243915722	0.815508175175637	15.6397	0.0253
58663.0245115708	0.82091902429238	15.6163	0.0313
58663.0246315694	0.826329874340445	15.6355	0.0268
58663.0247415681	0.831289819907397	15.6885	0.0343
58663.0248615667	0.836700669489801	15.6126	0.0348
58663.0249815653	0.842111519537866	15.6943	0.0283
58663.0250915641	0.847071465104818	15.6392	0.0254
58663.0252115627	0.852482314221561	15.741	0.0442
58663.0253315613	0.857893164269626	15.6751	0.0465
58663.02544156	0.86285311030224	15.6372	0.0465
58663.0255615586	0.868263959418982	15.6865	0.0477
58663.0256715573	0.873223904985934	15.6137	0.0249
58663.0257915559	0.878634755034	15.6873	0.0241
58663.0259115545	0.884045604616404	15.6715	0.0317
58663.0260215532	0.889005550183356	15.6506	0.0301
58663.0261415519	0.89441639976576	15.7309	0.0318
58663.0262515506	0.899376345332712	15.6673	0.0261
58663.0263715492	0.904787195380777	15.6933	0.0259
58663.0264915478	0.910198044963181	15.6625	0.0243
58663.0266015465	0.915157990064472	15.7022	0.0279
58663.0267215451	0.920568839646876	15.6962	0.0306
58663.0268415437	0.925979689694941	15.7153	0.0268
58663.0269515424	0.930939634796232	15.6994	0.0265
58663.027071541	0.936350484378636	15.6616	0.0267
58663.0271815398	0.941310429945588	15.6616	0.0255
58663.0273015384	0.946721279527992	15.6765	0.0285
58663.027421537	0.952132129110396	15.7139	0.0311
58663.0275315357	0.957092074677348	15.7073	0.0256
58663.0276515343	0.962502924259752	15.6854	0.0252
58663.0277715329	0.967913774307817	15.7059	0.0239
58663.0278815316	0.972873719409108	15.7259	0.0251
58663.0280015302	0.978284568525851	15.6964	0.0218
58663.0281115289	0.983244514092803	15.7062	0.0274
58663.0282315275	0.988655364606529	15.7338	0.0286
58663.0283515261	0.994066213723272	15.7574	0.0326
58663.0284615248	0.999026158824563	15.6728	0.0301
58663.0285815235	0.00443700887262821	15.739	0.0273
58663.0286915222	0.00939695397391915	15.6933	0.0301
58663.0288115208	0.0148078035563231	15.7623	0.0285
58663.0289315194	0.0202186531387269	15.7042	0.0289
58663.0290415181	0.0251785987056792	15.7041	0.0282
58663.0291615167	0.0305894482880831	15.7486	0.0268
58663.0292715154	0.035549393389374	15.6747	0.0264
58663.029391514	0.0409602434374392	15.6889	0.0253
58663.0295115126	0.0463710925541818	15.6872	0.0231
58663.0296315112	0.0517819416709244	15.7051	0.0295
58663.0297415099	0.0567418877035379	15.7234	0.0268
58663.0298615085	0.0621527368202806	15.7595	0.0285
58663.0299715072	0.0671126819215715	15.7473	0.0265
58663.0300915058	0.0725235319696367	15.7777	0.0333
58663.0302015046	0.0774834770709276	15.7249	0.0283
58663.0303215032	0.0828943266533315	15.7032	0.03
58663.0304415018	0.0883051762357354	15.7981	0.033
58663.0305515005	0.0932651213370264	15.7385	0.0366
58663.0306714991	0.0986759709194303	15.7156	0.0305
58663.0307914977	0.104086820501834	15.7076	0.0228
58663.0309014964	0.109046765137464	15.7763	0.0336
58663.031021495	0.114457614719868	15.7239	0.0232
58663.0311414936	0.119868464767933	15.709	0.0241
58663.0312514923	0.124828409403563	15.7287	0.0261
58663.0313714909	0.130239259451628	15.7163	0.0306
58663.0314814896	0.135199204552919	15.7385	0.0286
58663.0316014882	0.140610053669661	15.6758	0.0252
58663.0317214868	0.146020903252065	15.7773	0.0298
58663.0318314855	0.150980848353356	15.7327	0.0266
58663.0319514841	0.156391697470099	15.7126	0.0231
58663.0320714827	0.161802547518164	15.7652	0.0278
58663.0321814814	0.166762492619455	15.788	0.0291
58663.03230148	0.172173341736197	15.8092	0.0298
58663.0324114788	0.177133286837488	15.7627	0.0263
58663.0325314774	0.182544136419892	15.7667	0.0245
58663.0326414761	0.187504081986845	15.8801	0.042
58663.0327614747	0.192914931103587	15.7714	0.0241
58663.0328814733	0.198325780685991	15.7664	0.0248
58663.032991472	0.203285725787282	15.7269	0.0227
58663.0331114706	0.208696574904025	15.7462	0.0255
58663.0332314692	0.214107424486428	15.7722	0.0299
58663.0333414679	0.219067369587719	15.7331	0.0235
58663.0334614665	0.224478219170123	15.7182	0.0281
58663.0335814651	0.229889068752527	15.8269	0.0317
58663.0336914638	0.234849013853818	15.713	0.0261
58663.0338114624	0.2402598625049	15.751	0.0297
58663.0339214611	0.24521980760619	15.7924	0.0317
58663.0340414597	0.250630657654256	15.7709	0.0287
58663.0341614583	0.256041506305337	15.7701	0.0251
58663.034271457	0.261001451406628	15.7438	0.0233
58663.0343914556	0.266412300989032	15.7789	0.0287
58663.0345114542	0.271823150105774	15.7501	0.0288
58663.0346214529	0.276783095207065	15.7253	0.0322
58663.0347414515	0.282193944789469	15.7839	0.0333
58663.0348514502	0.28715388989076	15.7387	0.0228
58663.0349714488	0.292564739007503	15.8194	0.0288
58663.0350914474	0.297975588124245	15.7416	0.0265
58663.0352014461	0.302935532759875	15.8238	0.0365
58663.0353214447	0.308346382342279	15.7567	0.0259
58663.0354414433	0.313757231924683	15.7803	0.03
58663.035551442	0.318717176560313	15.7884	0.0296
58663.0356714406	0.324128026142716	15.8072	0.031
58663.0357814393	0.329087970778346	15.7467	0.0248
58663.0359014379	0.334498819895089	15.7656	0.0264
58663.0360214365	0.339909669477493	15.7694	0.0292
58663.0361314352	0.344869614578784	15.8005	0.0345
58663.0362514338	0.350280463229865	15.7427	0.0299
58663.0363614325	0.355240408796817	15.7392	0.0359
58663.0364814311	0.360651258379221	15.6926	0.0343
58663.0366014297	0.366062106564641	15.8051	0.0372
58663.0367114284	0.371022052131593	15.7729	0.0462
58663.036831427	0.376432901248336	15.7778	0.0384
58663.0369514256	0.381843750365078	15.7445	0.0529
58663.0370614243	0.386803695466369	15.694	0.0477
58663.0371814229	0.392214544583112	15.6938	0.05
58663.0372914216	0.397174489684403	15.7743	0.0585
58663.0374114202	0.402585338801146	15.7328	0.0403
58663.0375314188	0.407996187917888	15.7613	0.0299
58663.0376414175	0.412956133019179	15.6813	0.0343
58663.0377614161	0.41836698167026	15.8296	0.0642
58663.0378814147	0.423777831252664	15.7372	0.0465
58663.0379914134	0.428737776353955	15.6149	0.0294
58663.038111412	0.434148625005037	15.6608	0.0359
58663.0382214107	0.439108570106328	15.6739	0.0337
58663.0383414093	0.44451941922307	15.6782	0.0312
58663.0384614079	0.449930268339813	15.7219	0.0367
58663.0385714066	0.454890212975442	15.6373	0.0325
58663.0386914052	0.460301062092185	15.6182	0.0396
58663.0388014039	0.465261007193476	15.6438	0.045
58663.0389214025	0.470671856310219	15.6158	0.0283
58663.0390414011	0.476082705426961	15.6469	0.0423
58663.0391513998	0.481042650062591	15.6241	0.0291
58663.0392713984	0.486453499644995	15.6415	0.0272
58663.039391397	0.491864348761737	15.5623	0.0425
58663.0395013957	0.496824292931706	15.5888	0.0254
58663.0396213942	0.502235142048448	15.5169	0.0303
58663.039731393	0.507195087149739	15.6077	0.041
58663.0398513915	0.512605935800821	15.5345	0.0249
58663.0399713901	0.518016784917563	15.5611	0.0312
58663.0400813888	0.522976730018854	15.5171	0.0247
58663.0402013874	0.528387578669935	15.4698	0.0332
58663.040321386	0.533798427786678	15.641	0.0507
58663.0404313847	0.538758372887969	15.4894	0.0288
58663.0405513833	0.54416922153905	15.5864	0.0335
58663.040661382	0.549129166640341	15.5738	0.0265
58663.0407813806	0.554540015757084	15.5113	0.0212
58663.0409013792	0.559950864408165	15.5304	0.0237
58663.0410113779	0.564910809043795	15.5477	0.0245
58663.0411313765	0.570321658160537	15.5848	0.047
58663.0412513751	0.57573250727728	15.5787	0.0492
58663.0413613738	0.58069245191291	15.5074	0.0395
58663.0414813724	0.586103301029652	15.5697	0.0254
58663.0415913711	0.591063246130943	15.5408	0.0244
58663.0417113697	0.596474094782025	15.5308	0.0263
58663.0418313683	0.601884943898767	15.5342	0.0238
58663.041941367	0.606844888534397	15.5483	0.0252
58663.0420613655	0.612255737185478	15.5486	0.0224
58663.0421713642	0.617215682286769	15.586	0.0241
58663.0422913628	0.622626531403512	15.5254	0.0189
58663.0424113614	0.628037379588932	15.5617	0.0239
58663.0425213601	0.632997324224561	15.5116	0.0226
58663.0426413587	0.638408173341304	15.5432	0.0196
58663.0427613573	0.643819022458047	15.5233	0.021
58663.042871356	0.648778967093676	15.5615	0.0232
58663.0429913546	0.654189816210419	15.5656	0.0394
58663.0431013533	0.659149760380387	15.4809	0.0294
58663.0432213519	0.66456060949713	15.6006	0.0351
58663.0433413505	0.669971458613873	15.4631	0.0356
58663.0434513492	0.674931402783841	15.5876	0.0346
58663.0435713477	0.680342251900584	15.5771	0.0261
58663.0436913463	0.685753101017326	15.5644	0.0211
58663.043801345	0.690713045187294	15.6015	0.0251
58663.0439213436	0.696123893838376	15.6121	0.0248
58663.0440313423	0.701083838939667	15.5191	0.0241
58663.0441513409	0.706494687590748	15.5701	0.0217
58663.0442713395	0.711905536707491	15.6227	0.0242
58663.0443813382	0.716865480877459	15.6419	0.025
58663.0445013368	0.722276329994202	15.6447	0.0305
58663.0446113355	0.72723627416417	15.5925	0.0279
58663.0447313341	0.732647123746574	15.5773	0.0245
58663.0448513326	0.738057971466333	15.6292	0.0261
58663.0449613313	0.743017916567624	15.6076	0.0248
58663.0450813299	0.748428765684366	15.6321	0.0284
58663.0452013285	0.753839613869786	15.6522	0.0241
58663.0453113272	0.758799558505416	15.6654	0.0293
58663.0454313258	0.764210407622159	15.6566	0.0256
58663.0455413245	0.769170352257788	15.6313	0.0269
58663.0456613231	0.77458120090887	15.5386	0.026
58663.0457813217	0.779992049559951	15.6399	0.0226
58663.0458913204	0.78495199419558	15.6587	0.0331
58663.046011319	0.790362842846662	15.6226	0.0253
58663.0461313175	0.795773691963404	15.6349	0.0257
58663.0462413162	0.800733636599034	15.6504	0.0274
58663.0463613148	0.806144484318793	15.7235	0.0269
58663.0464713135	0.811104429885745	15.6245	0.0256
58663.0465913121	0.816515278536826	15.7014	0.0273
58663.0467113107	0.821926126722246	15.6182	0.0232
58663.0468213094	0.826886071357876	15.6622	0.0226
58663.046941308	0.832296920008957	15.6595	0.0261
58663.0470513067	0.837256864178926	15.6753	0.0281
58663.0471713052	0.842667713295668	15.6226	0.026
58663.0472913038	0.84807856194675	15.637	0.0212
58663.0474013025	0.853038506582379	15.6622	0.0262
58663.0475213011	0.858449355233461	15.6932	0.03
58663.0476412997	0.863860203884542	15.6061	0.0237
58663.0477512984	0.86882014805451	15.6583	0.0254
58663.047871297	0.874230996705592	15.7429	0.0338
58663.0479812957	0.879190941806883	15.7224	0.0314
58663.0481012942	0.884601789526641	15.6967	0.0284
58663.0482212928	0.890012638177723	15.7443	0.0237
58663.0483312915	0.894972582813352	15.6403	0.0286
58663.0484512901	0.900383431464434	15.6475	0.0239
58663.0485712887	0.905794280115515	15.6522	0.0252
58663.0486812874	0.910754224751145	15.77	0.0371
58663.0488012859	0.916165072936565	15.7076	0.0281
58663.0489112847	0.921125017572194	15.6401	0.0276
58663.0490312832	0.926535866223276	15.6526	0.0222
58663.0491512818	0.931946714408696	15.7195	0.0299
58663.0492612805	0.936906658578664	15.6544	0.0282
58663.0493812791	0.942317507695407	15.7303	0.0289
58663.0495012777	0.947728355880827	15.7691	0.0535
58663.0496112764	0.952688300516456	15.6788	0.0321
58663.0497312749	0.958099149167538	15.7258	0.0294
58663.0498412736	0.963059093803167	15.7065	0.0306
58663.0499612722	0.968469941988587	15.7229	0.0277
58663.0500812708	0.973880790639669	15.6391	0.0245
58663.0501912695	0.978840735275298	15.6982	0.0249
58663.0503112681	0.984251583460718	15.6915	0.0278
58663.0504212668	0.989211527630687	15.7117	0.0291
58663.0505412654	0.994622376747429	15.7136	0.0292
58663.0506612639	3.32244671881199e-05	15.6966	0.0285
58663.0507712626	0.00499316910281777	15.7046	0.0259
58663.0508912612	0.0104040177538991	15.7574	0.0313
58663.0510112598	0.0158148659393191	15.7147	0.031
58663.0511212585	0.0207748101092875	15.7425	0.0294
58663.051241257	0.0261856592260301	15.7312	0.0229
58663.0513512557	0.0311456029303372	15.7087	0.0232
58663.0514712543	0.0365564515814185	15.7412	0.024
58663.0515912529	0.0419673002324998	15.7222	0.0232
58663.0517012516	0.0469272444024682	15.746	0.0278
58663.0518212502	0.0523380930535495	15.795	0.0311
58663.0519412487	0.0577489412389696	15.7264	0.025
58663.0520512474	0.0627088854089379	15.7055	0.0287
58663.052171246	0.068119733594358	15.6712	0.0242
58663.0522812447	0.0730796786956489	15.7575	0.0303
58663.0524012433	0.0784905264154077	15.7361	0.0287
58663.0525212419	0.083901375066489	15.7658	0.0307
58663.0526312405	0.0888613192364573	15.7924	0.0331
58663.0527512391	0.0942721674218774	15.7201	0.0236
58663.0528612378	0.0992321115918458	15.6718	0.0257
58663.0529812364	0.104642960242927	15.7625	0.0315
58663.053101235	0.110053807962686	15.7257	0.0268
58663.0532112337	0.115013753063977	15.7718	0.0269
58663.0533312322	0.120424601249397	15.6945	0.0245
58663.0534512308	0.125835449434817	15.727	0.0266
58663.0535612295	0.130795393604785	15.73	0.0279
58663.0536812281	0.136206241790205	15.7031	0.0255
58663.0537912268	0.141166186891496	15.7151	0.0282
58663.0539112253	0.146577034611255	15.7231	0.0279
58663.0540312239	0.151987882796675	15.7806	0.0318
58663.0541412226	0.156947827432305	15.7524	0.0327
58663.0542612212	0.162358675617725	15.7859	0.0308
58663.0543812198	0.167769523803145	15.7471	0.0244
58663.0544912184	0.172729468438774	15.7195	0.0244
58663.054611217	0.178140316158533	15.7353	0.0231
58663.0547212157	0.183100260794163	15.7753	0.0272
58663.0548412143	0.188511108979583	15.6993	0.0268
58663.0549612129	0.193921956699342	15.7337	0.0301
58663.0550712115	0.198881901334971	15.7643	0.0299
58663.0551912101	0.20429274905473	15.7569	0.03
58663.0553112087	0.20970359724015	15.7954	0.0276
58663.0554212074	0.214663541410118	15.7754	0.0317
58663.055541206	0.2200743900612	15.7693	0.0353
58663.0556512046	0.225034333765507	15.8425	0.0367
58663.0557712032	0.230445182416588	15.8312	0.0358
58663.0558912018	0.235856030602008	15.7699	0.0238
58663.0560012005	0.240815974306315	15.7356	0.0253
58663.056121199	0.246226822957397	15.7755	0.0273
58663.0562311977	0.251186767127365	15.7141	0.0327
58663.0563511963	0.256597614847124	15.7947	0.0329
58663.0564711949	0.262008463032544	15.7812	0.026
58663.0565811936	0.266968407202512	15.7977	0.0299
58663.0567011921	0.272379255387932	15.7547	0.0234
58663.0568211907	0.277790103573352	15.7658	0.0259
58663.0569311894	0.28275004774332	15.7227	0.0275
58663.057051188	0.288160895928741	15.7581	0.0262
58663.0571611867	0.293120840098709	15.7569	0.0247
58663.0572811852	0.298531688284129	15.7644	0.0296
58663.0574011838	0.303942536003888	15.8196	0.0285
58663.0575111825	0.308902480639517	15.7599	0.0237
58663.0576311811	0.314313328824937	15.7783	0.0307
58663.0577511796	0.319724176544696	15.804	0.0368
58663.0578611783	0.324684120714664	15.7621	0.0314
58663.0579811769	0.330094968900084	15.7772	0.0307
58663.0580911756	0.335054913535714	15.8033	0.0343
58663.0582111741	0.340465760789812	15.7818	0.0311
58663.0583311727	0.345876608975232	15.7689	0.0277
58663.0584411714	0.3508365531452	15.7863	0.0268
58663.05856117	0.356247400864959	15.7719	0.0276
58663.0586711687	0.361207345034927	15.722	0.0239
58663.0587911672	0.366618193220347	15.7332	0.0246
58663.0589111658	0.372029040940106	15.8164	0.0319
58663.0590211645	0.376988985575736	15.735	0.0299
58663.0591411631	0.382399833761156	15.7738	0.0287
58663.0592611616	0.387810681015253	15.7071	0.0247
58663.0593711603	0.392770625185221	15.716	0.028
58663.0594911589	0.398181473370641	15.7488	0.0228
58663.0596011576	0.40314141754061	15.7634	0.0295
58663.0597211561	0.40855226572603	15.725	0.029
58663.0598411547	0.413963113445789	15.7337	0.026
58663.0599511534	0.418923057150096	15.7261	0.0248
58663.0600711519	0.424333905335516	15.7625	0.029
58663.0601911505	0.429744753520936	15.7145	0.0237
58663.0603011492	0.434704697225243	15.7021	0.0284
58663.0604211478	0.440115545410663	15.7087	0.0237
58663.0605311465	0.445075489580631	15.7106	0.0287
58663.060651145	0.450486336834729	15.6745	0.0232
58663.0607711436	0.455897185020149	15.7474	0.0307
58663.0608811423	0.460857129190117	15.6829	0.0262
58663.0610011408	0.466267976909876	15.6393	0.0252
58663.0611211394	0.471678825095296	15.6411	0.0215
58663.0612311381	0.476638768799603	15.6281	0.0219
58663.0613511366	0.482049616519362	15.6269	0.0231
58663.0614611353	0.48700956068933	15.6273	0.0252
58663.0615811339	0.49242040887475	15.5889	0.025
58663.0617011325	0.497831256128848	15.5966	0.0284
58663.0618111311	0.502791200298816	15.5712	0.0275
58663.0619311297	0.508202048484236	15.5978	0.0278
58663.0620411284	0.513161992654204	15.5558	0.0237
58663.062161127	0.518572839908302	15.5737	0.0263
58663.0622811255	0.523983688093722	15.5727	0.0246
58663.0623911242	0.528943631798029	15.61	0.0254
58663.0625111228	0.534354479517788	15.555	0.0215
58663.0626311213	0.539765327703208	15.5315	0.027
58663.06274112	0.544725271407515	15.5639	0.0227
58663.0628611186	0.550136119127274	15.5806	0.0205
58663.0629711173	0.555096063297242	15.5543	0.0256
58663.0630911158	0.560506911017001	15.5815	0.0205
58663.0632111144	0.565917758736759	15.5737	0.0199
58663.0633211131	0.570877702906728	15.5751	0.0286
58663.0634411116	0.576288550626487	15.5975	0.0252
58663.0635611102	0.581699397880584	15.6214	0.0274
58663.0636711089	0.586659342050552	15.5907	0.0261
58663.0637911075	0.592070189770311	15.6138	0.031
58663.0639011061	0.597030133474618	15.5473	0.0249
58663.0640211047	0.602440981660038	15.5623	0.0234
58663.0641411033	0.607851829379797	15.5817	0.024
58663.0642511019	0.612811773084104	15.571	0.0289
58663.0643711005	0.618222620803863	15.5545	0.0257
58663.0644810992	0.62318256450817	15.529	0.0249
58663.0646010977	0.628593412227929	15.6023	0.0284
58663.0647210963	0.634004259947687	15.518	0.0247
58663.064831095	0.638964204117656	15.5153	0.0231
58663.0649510935	0.644375051371753	15.5634	0.0261
58663.0650710921	0.649785899091512	15.5473	0.0303
58663.0651810908	0.654745842795819	15.5516	0.0299
58663.0653010894	0.660156690515578	15.57	0.0267
58663.065411088	0.665116634219885	15.5547	0.021
58663.0655310866	0.670527482405305	15.5784	0.0272
58663.0656510851	0.675938329193741	15.5734	0.025
58663.0657610838	0.680898273829371	15.5729	0.0291
58663.0658810824	0.686309121549129	15.6087	0.0265
58663.066001081	0.691719968803227	15.6255	0.0426
58663.0661110796	0.696679912507534	15.5889	0.0254
58663.0662310782	0.702090760227293	15.5481	0.0247
58663.0663410769	0.707050704397261	15.6535	0.0303
58663.0664610754	0.712461551651359	15.5599	0.0227
58663.066581074	0.717872399371117	15.5646	0.0239
58663.0666910727	0.722832343075424	15.6317	0.0258
58663.0668110712	0.728243190795183	15.6419	0.0255
58663.0669310698	0.733654038514942	15.5933	0.026
58663.0670410685	0.738613982219249	15.6266	0.0261
58663.067161067	0.744024829939008	15.6522	0.0301
58663.0672710657	0.748984773177654	15.6064	0.0223
58663.0673910643	0.754395621363074	15.6907	0.0327
58663.0675110628	0.75980646815151	15.6733	0.0294
58663.0676210615	0.764766412321478	15.6743	0.0256
58663.0677410601	0.770177260041237	15.6277	0.025
58663.0678510587	0.775137203279883	15.6288	0.0254
58663.0679710573	0.780548050999641	15.6569	0.029
58663.0680910559	0.7859588987194	15.6507	0.0249
58663.0682010545	0.790918841958046	15.6425	0.0233
58663.0683210531	0.796329690143466	15.5937	0.0244
58663.0684410517	0.801740537397563	15.6521	0.026
58663.0685510503	0.806700481101871	15.5933	0.0213
58663.0686710489	0.812111328355968	15.664	0.0276
58663.0687810476	0.817071272525936	15.6506	0.0252
58663.0689010461	0.822482119314373	15.6734	0.0303
58663.0690210447	0.827892967034131	15.7017	0.0293
58663.0691310434	0.832852910738438	15.647	0.0258
58663.0692510419	0.838263757992536	15.6524	0.0312
58663.0693710405	0.843674605712295	15.6542	0.0254
58663.0694810392	0.848634549416602	15.575	0.0211
58663.0696010377	0.854045396670699	15.7025	0.0252
58663.0697110364	0.859005340375006	15.7068	0.0259
58663.0698310349	0.864416188094765	15.6887	0.0303
58663.0699510335	0.869827034883201	15.6513	0.0251
58663.0700610322	0.874786978587508	15.678	0.0221
58663.0701810307	0.880197826772928	15.7284	0.0347
58663.0702910294	0.885157770011574	15.6901	0.0226
58663.070411028	0.89056861680001	15.6847	0.022
58663.0705310265	0.89597946498543	15.6682	0.0234
58663.0706410252	0.900939408689737	15.7323	0.0267
58663.0707610237	0.906350255478173	15.7093	0.0312
58663.0708810223	0.911761103197932	15.7239	0.0289
58663.070991021	0.916721046902239	15.7065	0.0281
58663.0711110195	0.922131894156337	15.6614	0.0268
58663.0712210182	0.927091837860644	15.6628	0.0257
58663.0713410168	0.932502685114741	15.7008	0.0297
58663.0714610153	0.937913532368839	15.7175	0.0284
58663.071571014	0.942873476073146	15.7013	0.0271
58663.0716910126	0.948284323792905	15.6798	0.0259
58663.0718110111	0.953695170581341	15.6262	0.0374
58663.0719210098	0.958655114285648	15.71	0.0291
58663.0720410083	0.964065961539745	15.679	0.0258
58663.072151007	0.969025904778391	15.6328	0.0229
58663.0722710056	0.97443675249815	15.6938	0.0246
58663.0723910041	0.979847599752247	15.7458	0.0268
58663.0725010028	0.984807542990893	15.7908	0.0335
58663.0726210013	0.990218390710652	15.7512	0.0313
58663.0727409999	0.995629237964749	15.7208	0.0293
58663.0728509986	0.000589180737733841	15.6501	0.0243
58663.0729709971	0.00600002892315388	15.7125	0.0266
58663.0730809958	0.0109599721617997	15.6825	0.0231
58663.0732009943	0.0163708189502358	15.7467	0.0246
58663.0733209929	0.0217816666699946	15.7205	0.0263
58663.0734309916	0.0267416099086404	15.7295	0.0343
58663.0735509901	0.0321524571627378	15.6567	0.027
58663.0736609888	0.0371124004013836	15.7089	0.0302
58663.0737809873	0.0425232481211424	15.7373	0.028
58663.0739009859	0.0479340953752398	15.7238	0.0249
58663.0740109846	0.0528940386138856	15.6873	0.0256
58663.0741309831	0.0583048858679831	15.8233	0.0298
58663.0742509817	0.0637157326564193	15.7076	0.0257
58663.0743609803	0.0686756768263876	15.7003	0.027
58663.0744809789	0.0740865240804851	15.892	0.0354
58663.0745909776	0.0790464673191309	15.7319	0.0287
58663.0747109761	0.0844573141075671	15.7096	0.0291
58663.0748309747	0.0898681618273258	15.7446	0.0266
58663.0749409733	0.0948281055316329	15.74	0.0234
58663.0750609719	0.100238952320069	15.7226	0.0277
58663.0751809704	0.105649799574167	15.749	0.0329
58663.0752909691	0.110609742812812	15.7414	0.033
58663.0754109677	0.11602059006691	15.7594	0.0264
58663.0755209663	0.120980533305556	15.7863	0.0277
58663.0756409649	0.126391381025314	15.7152	0.0279
58663.0757609634	0.131802227348089	15.7442	0.0303
58663.0758709621	0.136762171052396	15.7975	0.0277
58663.0759909607	0.142173018306494	15.7142	0.0261
58663.0761009593	0.147132961079478	15.7169	0.0257
58663.0762209579	0.152543808333576	15.7261	0.0246
58663.0763409564	0.157954656053334	15.7399	0.025
58663.0764509551	0.162914598826319	15.746	0.0264
58663.0765709536	0.168325446080416	15.7092	0.0308
58663.0766909522	0.173736293334514	15.756	0.026
58663.0768009509	0.17869623657316	15.8267	0.0293
58663.0769209494	0.184107083827257	15.7765	0.0276
58663.0770309481	0.189067027065903	15.7511	0.0277
58663.0771509466	0.194477873854339	15.801	0.0306
58663.0772709452	0.199888721108437	15.8016	0.0257
58663.0773809438	0.204848664812744	15.7951	0.0329
58663.0775009424	0.210259511135519	15.7188	0.0241
58663.0776209409	0.215670358855277	15.7697	0.0236
58663.0777309396	0.220630302093923	15.7931	0.0281
58663.0778509381	0.226041148882359	15.7458	0.0232
58663.0779609368	0.231001092121005	15.7698	0.027
58663.0780809354	0.236411939375103	15.8049	0.033
58663.0782009339	0.241822786163539	15.7255	0.0266
58663.0783109326	0.246782729402184	15.8014	0.0368
58663.0784309311	0.252193576656282	15.8226	0.0306
58663.0785509297	0.257604423444718	15.7588	0.0237
58663.0786609283	0.262564366683364	15.7665	0.0243
58663.0787809269	0.267975213937461	15.7608	0.0305
58663.0788909256	0.272935157176107	15.723	0.0229
58663.0790109241	0.278346003964543	15.7377	0.0246
58663.0791309226	0.28375685075298	15.7752	0.0282
58663.0792409213	0.288716793991625	15.767	0.0243
58663.0793609199	0.294127640780061	15.7864	0.0246
58663.0794709185	0.299087584018707	15.8275	0.0273
58663.0795909171	0.304498431272805	15.7777	0.0291
58663.0797109156	0.309909278061241	15.8114	0.0293
58663.0798209143	0.314869221299887	15.8438	0.0357
58663.0799409128	0.320280068553984	15.7894	0.0288
58663.0800609114	0.32569091534242	15.8024	0.0394
58663.08017091	0.330650858581066	15.8172	0.0293
58663.0802909086	0.336061705835164	15.7345	0.0312
58663.0804009072	0.341021648142487	15.722	0.0291
58663.0805209058	0.346432495396584	15.7531	0.027
58663.0806409043	0.351843342650682	15.7996	0.0366
58663.080750903	0.356803285423666	15.733	0.0343
58663.0808709016	0.362214132677764	15.7366	0.0308
58663.0809909001	0.3676249794662	15.723	0.0317
58663.0811008988	0.372584922239184	15.7917	0.0299
58663.0812208973	0.377995769493282	15.7382	0.0319
58663.0813408959	0.383406616747379	15.7101	0.0281
58663.0814508945	0.388366559054703	15.7117	0.0273
58663.0815708931	0.393777405843139	15.7426	0.0255
58663.0816808917	0.398737349547446	15.7688	0.0309
58663.0818008903	0.404148195870221	15.7639	0.0305
58663.0819108889	0.409108139108866	15.7253	0.0243
58663.0820308875	0.414518986362964	15.7447	0.028
58663.082150886	0.4199298331514	15.6993	0.0271
58663.0822608847	0.424889775924385	15.7604	0.0294
58663.0823808832	0.430300623178482	15.7429	0.0291
58663.0825008818	0.435711469035596	15.6902	0.0295
58663.0826108804	0.440671412739903	15.628	0.0241
58663.082730879	0.446082259528339	15.6695	0.0257
58663.0828408776	0.451042202766985	15.7123	0.0245
58663.0829608762	0.45645304908976	15.6645	0.0257
58663.0830808747	0.461863896343857	15.6518	0.0243
58663.0831908734	0.466823839582503	15.6837	0.025
58663.0833108719	0.472234685905278	15.6659	0.0227
58663.0834308705	0.477645532693714	15.6858	0.0269
58663.0835408691	0.482605475466698	15.6011	0.0236
58663.0836608677	0.488016322720796	15.5959	0.0241
58663.0837708663	0.49297626549378	15.5742	0.0214
58663.0838908649	0.498387112747878	15.54	0.0198
58663.0840108634	0.503797959070653	15.6203	0.0273
58663.0841208621	0.508757901843637	15.6156	0.0265
58663.0842408606	0.514168749097735	15.6569	0.0304
58663.0843608592	0.51957959542051	15.5601	0.0234
58663.0844708578	0.524539538193494	15.5418	0.0197
58663.0845908564	0.529950385447592	15.5166	0.0195
58663.084700855	0.534910328220576	15.5243	0.0212
58663.0848208536	0.540321175009012	15.5667	0.0202
58663.0849408521	0.545732021797448	15.531	0.0196
58663.0850508508	0.550691964104772	15.6278	0.0316
58663.0851708493	0.556102810893208	15.519	0.0263
58663.085280848	0.561062754131854	15.5635	0.0289
58663.0854008465	0.56647360092029	15.5863	0.0257
58663.085520845	0.571884447708726	15.5733	0.0242
58663.0856308437	0.57684439048171	15.5949	0.0227
58663.0857508422	0.582255236804485	15.5966	0.0226
58663.0858708408	0.587666083592921	15.5854	0.029
58663.0859808394	0.592626026831567	15.6078	0.0253
58663.086100838	0.598036873154342	15.5342	0.0238
58663.0862108366	0.602996815927327	15.5134	0.0234
58663.0863308352	0.608407662715763	15.5466	0.0224
58663.0864508337	0.613818509504199	15.537	0.0267
58663.0865608324	0.618778452277184	15.5558	0.0213
58663.0866808309	0.62418929906562	15.5506	0.0272
58663.0868008294	0.629600145388395	15.5525	0.0229
58663.0869108281	0.63456008862704	15.5667	0.0252
58663.0870308267	0.639970935415477	15.5424	0.026
58663.0871408253	0.644930878188461	15.567	0.0279
58663.0872608238	0.650341724511236	15.5404	0.0209
58663.0873808224	0.655752571299672	15.57	0.0237
58663.087490821	0.660712514072657	15.5656	0.0222
58663.0876108196	0.666123360395432	15.5612	0.0215
58663.0877208182	0.671083303168416	15.5385	0.0251
58663.0878408168	0.676494149956852	15.601	0.0272
58663.0879608153	0.681904996745288	15.5455	0.023
58663.088070814	0.686864939052612	15.6477	0.0282
58664.9866254209	0.29447364853695	15.7291	0.0285
58664.9867354193	0.299433579668403	15.7552	0.0257
58664.9868554175	0.304844413418323	15.7893	0.0266
58664.9869754158	0.310255246702582	15.7672	0.0298
58664.9870854142	0.315215177834034	15.8473	0.029
58664.9872054124	0.320626011583954	15.8049	0.0314
58664.9873254107	0.326036844868213	15.7518	0.0298
58664.987435409	0.330996775534004	15.8397	0.0299
58664.9875554073	0.336407609283924	15.7523	0.031
58664.9876654057	0.341367540415376	15.7471	0.031
58664.9877854039	0.346778373699635	15.7789	0.034
58664.9879054022	0.352189207449555	15.7429	0.0304
58664.9880154006	0.357149138581008	15.7322	0.0297
58664.9881353988	0.362559971399605	15.6591	0.0263
58664.9882553971	0.367970805149525	15.7863	0.031
58664.9883653955	0.372930736280978	15.757	0.0331
58664.9884853937	0.378341569099575	15.7533	0.0299
58664.9885953921	0.383301500231028	15.7362	0.0281
58664.9887153904	0.388712333980948	15.7482	0.0281
58664.9888353886	0.394123167265207	15.708	0.0302
58664.988945387	0.399083098396659	15.7176	0.0308
58664.9890653852	0.404493932146579	15.6623	0.0286
58664.9891753836	0.409453862346709	15.7832	0.0289
58664.9892953819	0.414864696096629	15.7394	0.0241
58664.9894153801	0.420275529380888	15.7116	0.0315
58664.9895253785	0.425235459581017	15.7131	0.0262
58664.9896453768	0.430646293330938	15.7076	0.0263
58664.989765375	0.436057127080858	15.6826	0.0287
58664.9898753734	0.441017057280988	15.6818	0.0275
58664.9899953716	0.446427891030908	15.6757	0.0292
58664.99010537	0.45138782216236	15.6539	0.0274
58664.9902253683	0.456798655446619	15.6303	0.0279
58664.9903453665	0.462209488730878	15.6146	0.0241
58664.9904553649	0.467169419396669	15.6122	0.0261
58664.9905753632	0.472580252680928	15.6909	0.0246
58664.9906953614	0.477991086430848	15.6196	0.0267
58664.9908053598	0.4829510175623	15.6303	0.0298
58664.990925358	0.488361849915236	15.6361	0.0262
58664.9910353564	0.493321781046689	15.6298	0.0323
58664.9911553547	0.498732614796609	15.6059	0.0279
58664.9912753529	0.504143447615206	15.5282	0.0259
58664.9913853513	0.509103378280997	15.5504	0.024
58664.9915053496	0.514514212030917	15.591	0.0263
58664.9916253478	0.519925045315176	15.5582	0.0223
58664.9917353462	0.524884975980967	15.5463	0.0222
58664.9918553444	0.530295809265226	15.5567	0.02
58664.9919653428	0.535255739931017	15.5625	0.0259
58664.9920853411	0.540666573215276	15.5642	0.024
58664.9922053393	0.546077406965196	15.5216	0.0251
58664.9923153377	0.551037337630987	15.5644	0.0224
58664.9924353359	0.556448170449585	15.5651	0.0269
58664.9925453343	0.561408101115376	15.5587	0.0246
58664.9926653326	0.566818934399635	15.6053	0.0287
58664.9927853308	0.572229767683893	15.5373	0.0257
58664.9928953292	0.577189698349684	15.5626	0.0257
58664.9930153274	0.582600531633943	15.5773	0.0275
58664.9931353257	0.588011364918202	15.5637	0.0266
58664.9932453241	0.592971295583993	15.5409	0.0229
58664.9933653223	0.598382129333913	15.5639	0.0233
58664.9934753207	0.603342059068382	15.5001	0.0199
58664.9935953189	0.608752892818302	15.4869	0.0241
58664.9937153172	0.614163726568222	15.545	0.0225
58664.9938253156	0.619123656302691	15.4469	0.0239
58664.9939453138	0.624534489586949	15.5118	0.0234
58664.9940653121	0.629945322871208	15.5627	0.0244
58664.9941753104	0.634905253536999	15.5679	0.0246
58664.9942953087	0.640316086821258	15.5346	0.0241
58664.9944053071	0.645276017487049	15.5644	0.0251
58664.9945253053	0.650686850305647	15.5545	0.0238
58664.9946453036	0.656097684055567	15.5595	0.021
58664.9947553019	0.661057614721358	15.5454	0.021
58664.9948753002	0.666468447074294	15.5692	0.0247
58664.9949852986	0.671428378205746	15.6016	0.0246
58664.9951052968	0.676839211490005	15.5934	0.0263
58664.995225295	0.682250044308603	15.5844	0.0286
58664.9953352934	0.687209974508733	15.5716	0.0283
58664.9954552917	0.692620807792991	15.5443	0.0278
58664.9955752899	0.69803164107725	15.5859	0.0238
58664.9956852883	0.702991571743041	15.5787	0.0291
58664.9958052865	0.7084024050273	15.5538	0.0271
58664.9959152849	0.713362335693091	15.5787	0.0295
58664.9960352832	0.718773168511689	15.6315	0.0251
58664.9961552814	0.724184001795948	15.6483	0.0344
58664.9962652798	0.729143931996077	15.5713	0.0285
58664.996385278	0.734554764814675	15.6182	0.0269
58664.9965052762	0.739965598098934	15.5792	0.0266
58664.9966152746	0.744925529230386	15.6437	0.0275
58664.9967352729	0.750336361583322	15.6853	0.0318
58664.9968452713	0.755296292249113	15.5693	0.027
58664.9969652695	0.760707125533372	15.6192	0.0258
58664.9970852677	0.766117958817631	15.615	0.0263
58664.9971952661	0.771077889017761	15.6301	0.0258
58664.9973152644	0.77648872230202	15.6894	0.0285
58664.9974352626	0.781899555120617	15.5618	0.0277
58664.997545261	0.786859485320747	15.6091	0.0232
58664.9976652592	0.792270319070667	15.6212	0.0248
58664.9977752576	0.797230248339474	15.6726	0.0263
58664.9978952558	0.802641082089394	15.6929	0.0274
58664.9980152541	0.808051915373653	15.6612	0.0266
58664.9981252524	0.813011845108122	15.6824	0.0293
58664.9982452507	0.81842267839238	15.6331	0.0299
58664.9983552491	0.823382609058172	15.6756	0.0303
58664.9984752473	0.828793441411108	15.6539	0.0288
58664.9985952455	0.834204275161028	15.5875	0.0252
58664.9987052439	0.839164205361158	15.6524	0.0323
58664.9988252422	0.844575038179755	15.6718	0.0299
58664.9989452404	0.849985871464014	15.6658	0.0288
58664.9990552388	0.854945801664144	15.6683	0.0293
58664.999175237	0.860356634482741	15.6478	0.0277
58664.9992852354	0.865316564682871	15.6426	0.0276
58664.9994052336	0.870727398432791	15.7419	0.0302
58664.9995252319	0.876138230785728	15.6788	0.0286
58664.9996352302	0.881098160985857	15.6613	0.0345
58664.9997552285	0.886508994270116	15.6681	0.0315
58664.9998752267	0.891919827088714	15.6583	0.0372
58664.9999852251	0.896879757288843	15.7286	0.0327
58665.0001052233	0.902290590107441	15.6659	0.032
58665.0002152217	0.907250520773232	15.6617	0.03
58665.0003352199	0.91266135359183	15.6679	0.0292
58665.0004552182	0.918072186410427	15.7187	0.0284
58665.0005652166	0.923032117076218	15.6532	0.0257
58665.0006852148	0.928442949429154	15.6792	0.0286
58665.0007952132	0.933402880094945	15.704	0.0238
58665.0009152114	0.938813713379204	15.6754	0.0232
58665.0010352096	0.944224545732141	15.7149	0.0253
58665.001145208	0.94918447593227	15.7092	0.0295
58665.0012652063	0.954595308750868	15.7068	0.0272
58665.0013852045	0.960006142035127	15.6648	0.0254
58665.0014952029	0.964966071769595	15.6816	0.0301
58665.0016152011	0.970376905053854	15.6783	0.0329
58665.0017251995	0.975336834788322	15.7863	0.0386
58665.0018451977	0.980747668072581	15.7365	0.0337
58665.001965196	0.986158500891179	15.725	0.0338
58665.0020751943	0.991118430625647	15.6928	0.0313
58665.0021951926	0.996529263909906	15.6741	0.0345
58665.0023151908	0.0019400967285037	15.6872	0.0315
58665.0024251892	0.00690002646297216	15.698	0.0335
58665.0025451874	0.012310859747231	15.734	0.0303
58665.0026551858	0.0172707899473608	15.8189	0.0358
58665.002775184	0.022681622300297	15.631	0.0294
58665.0028951822	0.0280924555845559	15.7054	0.0285
58665.0030051806	0.0330523857846856	15.6598	0.0247
58665.0031251788	0.0384632181376219	15.672	0.0279
58665.0032451771	0.0438740514218807	15.6582	0.0258
58665.0033551755	0.0488339816220105	15.7311	0.0256
58665.0034751737	0.0542448135092854	15.7332	0.034
58665.0035851721	0.0592047441750765	15.7213	0.0308
58665.0037051703	0.064615576993674	15.7231	0.0275
58665.0038251685	0.0700264093466103	15.77	0.0295
58665.0039351669	0.0749863395467401	15.6058	0.0275
58665.0040551651	0.0803971728309989	15.7326	0.0258
58665.0041651635	0.0853571030311286	15.7187	0.0258
58665.0042851617	0.0907679353840649	15.7434	0.0278
58665.00440516	0.0961787682026625	15.7233	0.0283
58665.0045151584	0.101138698402792	15.7251	0.0302
58665.0046351566	0.10654953122139	15.7149	0.0312
58665.0047551548	0.111960364039987	15.7609	0.0334
58665.0048651532	0.116920293774456	15.7492	0.0297
58665.0049851514	0.122331126593053	15.7182	0.0329
58665.0050951498	0.127291056327522	15.7198	0.0315
58665.005215148	0.132701889611781	15.7091	0.0341
58665.0053351462	0.138112721964717	15.7971	0.0302
58665.0054451446	0.143072651699185	15.744	0.0304
58665.0055651429	0.148483484983444	15.6545	0.0296
58665.0056851411	0.15389431733638	15.7255	0.0298
58665.0057951395	0.158854247070849	15.8589	0.0305
58665.0059151377	0.164265080355108	15.767	0.0364
58665.0060251361	0.169225009623915	15.7509	0.0318
58665.0061451343	0.174635842908174	15.7247	0.0327
58665.0062651325	0.180046675726771	15.7343	0.0307
58665.0063751309	0.185006604995579	15.7947	0.0327
58665.0064951291	0.190417437814176	15.7798	0.0307
58665.0066051275	0.195377368014306	15.7742	0.0326
58665.0067251257	0.200788200367242	15.7386	0.0377
58665.0068451239	0.20619903318584	15.7559	0.0316
58665.0069551223	0.211158962920308	15.7661	0.0359
58665.0070751205	0.216569795738906	15.7343	0.0325
58665.0071951188	0.221980628091842	15.7707	0.032
58665.0073051171	0.226940558291972	15.7678	0.0378
58665.0074251154	0.232351390644908	15.7595	0.0303
58665.0075351137	0.237311320845038	15.7632	0.0292
58665.007655112	0.242722153663635	15.7616	0.0328
58665.0077751102	0.24813298555091	15.6509	0.033
58665.0078851086	0.253092915285379	15.7754	0.0313
58665.0080051068	0.258503748569638	15.8362	0.033
58665.008125105	0.263914580922574	15.7386	0.0319
58665.0082351034	0.268874510657042	15.7944	0.0314
58665.0083551016	0.27428534347564	15.7935	0.0315
58665.0084651	0.27924527367577	15.7554	0.0321
58665.0085850982	0.284656106028706	15.7957	0.0329
58665.0087050965	0.290066938847303	15.7251	0.027
58665.0088150948	0.295026868581772	15.779	0.0308
58665.008935093	0.300437700469047	15.7703	0.0299
58665.0090550913	0.305848533753306	15.8089	0.0366
58665.0091650896	0.310808463487774	15.7947	0.0379
58665.0092850879	0.316219295375049	15.7548	0.0283
58665.0093950862	0.321179225109518	15.776	0.028
58665.0095150845	0.326590057928115	15.7814	0.034
58665.0096350827	0.332000890281051	15.7912	0.035
58665.009745081	0.33696082001552	15.8068	0.0343
58665.0098650793	0.342371652834117	15.7122	0.0311
58665.0099750776	0.347331582102925	15.8478	0.0388
58665.0100950759	0.352742414921522	15.7821	0.0307
58665.0102150741	0.35815324774012	15.7756	0.032
58665.0103250725	0.363113177008927	15.8228	0.0306
58665.0104450707	0.368524009827524	15.7679	0.0332
58665.0105650689	0.373934842180461	15.7101	0.0285
58665.0106750673	0.378894771449268	15.7959	0.03
58665.0107950655	0.384305604267865	15.7384	0.0283
58665.0109050639	0.389265534002334	15.7481	0.0375
58665.0110250621	0.39467636635527	15.7658	0.029
58665.0111450603	0.400087199173868	15.7415	0.029
58665.0112550587	0.405047128908336	15.7446	0.0353
58665.0113750569	0.410457960795611	15.7423	0.0308
58665.0114950551	0.415868793614209	15.7465	0.0314
58665.0116050535	0.420828723348677	15.7784	0.0297
58665.0117250517	0.426239555235952	15.7351	0.0291
58665.0118350501	0.431199485436082	15.6933	0.0313
58665.0119550483	0.436610318254679	15.6902	0.0274
58665.0120750465	0.442021149676293	15.7544	0.0341
58665.0121850449	0.446981079410762	15.7513	0.0371
58665.0123050431	0.452391912229359	15.6483	0.0279
58665.0124150415	0.457351841963828	15.7187	0.0299
58665.0125350397	0.462762674316764	15.6343	0.0301
58665.0126550379	0.4681735066697	15.6733	0.0267
58665.0127650363	0.473133436404169	15.6084	0.0306
58665.0128850345	0.478544268291444	15.5908	0.0264
58665.0130050327	0.483955101110041	15.6205	0.0286
58665.0131150311	0.48891503084451	15.5798	0.0282
58665.0132350293	0.494325862731785	15.6374	0.0229
58665.0133450277	0.499285792466253	15.5954	0.0262
58665.0134650259	0.504696625284851	15.5549	0.0244
58665.0135850241	0.510107457172126	15.5523	0.0287
58665.0136950225	0.515067386906594	15.531	0.0268
58665.0138150207	0.52047821925953	15.5715	0.0272
58665.0139350189	0.525889051146805	15.5109	0.0268
58665.0140450173	0.530848980881274	15.5038	0.027
58665.0141650155	0.53625981323421	15.5024	0.0218
58665.0142750139	0.541219742503017	15.5351	0.0238
58665.0143950121	0.546630575321615	15.5778	0.0247
58665.0145150103	0.552041407674551	15.572	0.0283
58665.0146250087	0.557001336477697	15.5782	0.027
58665.0147450069	0.562412168830633	15.5354	0.0233
58665.0148650051	0.567823001649231	15.5181	0.0258
58665.0149750035	0.572782930918038	15.5656	0.0253
58665.0150950017	0.578193763270974	15.564	0.027
58665.0152050001	0.583153692539781	15.5873	0.0298
58665.0153249983	0.588564524892718	15.6386	0.0302
58665.0154449965	0.593975357245654	15.6375	0.0287
58665.0155549949	0.598935286980122	15.57	0.0257
58665.0156749931	0.604346118867397	15.6023	0.0295
58665.0157849915	0.609306048601866	15.5751	0.0299
58665.0159049897	0.614716880954802	15.5985	0.0296
58665.0160249879	0.620127712376416	15.5579	0.0266
58665.0161349863	0.625087642110884	15.5186	0.0296
58665.0162549845	0.630498474929482	15.5219	0.029
58665.0163749827	0.635909306351095	15.518	0.0289
58665.0164849811	0.640869236085564	15.5854	0.0335
58665.0166049793	0.6462800684385	15.5818	0.0341
58665.0167149776	0.651239997707307	15.5814	0.0312
58665.0168349759	0.656650830060244	15.5813	0.0259
58665.0169549741	0.66206166241318	15.5549	0.0264
58665.0170649724	0.667021591681987	15.5749	0.0286
58665.0171849707	0.672432424034923	15.5397	0.0274
58665.0173049689	0.677843255922198	15.5611	0.0279
58665.0174149672	0.682803185656667	15.6143	0.0258
58665.0175349654	0.68821401707828	15.6398	0.029
58665.0176449638	0.693173946812749	15.6436	0.0279
58665.017764962	0.698584779165685	15.6102	0.0316
58665.0178849602	0.70399561105296	15.5628	0.0276
58665.0179949586	0.708955540321767	15.5693	0.0228
58665.0181149568	0.714366372674704	15.5596	0.0284
58665.0182249552	0.719326301477849	15.5671	0.0282
58665.0183449534	0.724737134296447	15.643	0.0287
58665.0184649516	0.730147966183722	15.6074	0.0286
58665.01857495	0.735107895452529	15.6521	0.0363
58665.0186949482	0.740518727805465	15.6525	0.0314
58665.0188149464	0.74592955969274	15.5054	0.0289
58665.0189249448	0.750889488495886	15.6576	0.0263
58665.019044943	0.756300320848823	15.6418	0.0324
58665.0191549413	0.761260250583291	15.7151	0.0378
58665.0192749396	0.766671082004905	15.7066	0.0324
58665.0193949378	0.772081914357841	15.66	0.0302
58665.0195049361	0.777041843626648	15.6005	0.0278
58665.0196249343	0.782452675513923	15.6339	0.0302
58665.0197449326	0.787863507866859	15.6771	0.0283
58665.0198549309	0.792823437135667	15.5812	0.0302
58665.0199749291	0.79823426855728	15.604	0.0277
58665.0200849275	0.803194198291749	15.7197	0.0337
58665.0202049257	0.808605030644685	15.6482	0.0293
58665.0203249239	0.814015862066299	15.7249	0.0323
58665.0204349223	0.818975791335106	15.6428	0.0331
58665.0205549205	0.824386623688042	15.6671	0.0281
58665.0206749187	0.829797455109656	15.6165	0.0318
58665.0207849171	0.834757384844124	15.6556	0.0283
58665.0209049153	0.840168216731399	15.6307	0.0293
58665.0210149136	0.845128146000206	15.6337	0.0299
58665.0211349118	0.850538977887481	15.6496	0.0267
58665.0212549101	0.855949810240418	15.6287	0.032
58665.0213649084	0.860909739509225	15.703	0.0331
58665.0214849066	0.8663205713965	15.7066	0.0278
58665.021594905	0.871280500199646	15.6212	0.026
58665.0217149032	0.876691332552582	15.6368	0.0251
58665.0218349014	0.882102163974196	15.6635	0.0297
58665.0219448998	0.887062093243003	15.5957	0.0295
58665.022064898	0.892472925595939	15.6577	0.0296
58665.0221848962	0.897883757017553	15.7084	0.0349
58665.0222948945	0.90284368628636	15.7381	0.0318
58665.0224148928	0.908254518173635	15.6123	0.0281
58665.0225248911	0.913214446976781	15.7447	0.0307
58665.0226448893	0.918625279329717	15.6572	0.0303
58665.0227648875	0.924036111216992	15.7004	0.0326
58665.0228748859	0.928996040485799	15.6589	0.03
58665.0229948841	0.934406872373074	15.6193	0.0285
58665.0231148823	0.939817704260349	15.7727	0.0294
58665.0232248807	0.944777633063495	15.6781	0.0272
58665.0233448789	0.95018846495077	15.7179	0.0298
58665.0234548772	0.955148394685239	15.737	0.0285
58665.0235748754	0.960559225641191	15.7964	0.0343
58665.0236948736	0.965970057528466	15.7143	0.0282
58665.023804872	0.970929986797273	15.7208	0.0297
58665.0239248702	0.976340818684548	15.7147	0.031
58665.0240348686	0.981300747487694	15.7655	0.0307
58665.0241548668	0.98671157984063	15.6299	0.0313
58665.024274865	0.992122411262244	15.7417	0.0282
58665.0243848633	0.997082340531051	15.8032	0.0321
58665.0245048615	0.00249317241832614	15.6531	0.03
58665.0246248597	0.00790400383993983	15.6761	0.0282
58665.0247348581	0.012863933108747	15.7098	0.0286
58665.0248548563	0.018274764996022	15.7056	0.0279
58665.0249648547	0.0232346942648292	15.7159	0.0286
58665.0250848529	0.0286455256864429	15.6647	0.0324
58665.0252048511	0.0340563575737178	15.6328	0.0369
58665.0253148494	0.039016286842525	15.73	0.0322
58665.0254348476	0.0444271182641387	15.7126	0.0292
58665.0255548459	0.0498379501514137	15.7002	0.0262
58665.0256648442	0.0547978794202209	15.6309	0.0339
58665.0257848424	0.0602087103761733	15.6898	0.0309
58665.0258948408	0.0651686401106417	15.714	0.0284
58665.026014839	0.0705794715322554	15.7127	0.032
58665.0261348372	0.0759903029538691	15.7522	0.0319
58665.0262448355	0.0809502322226763	15.7604	0.0311
58665.0263648337	0.0863610641099513	15.7633	0.0301
58665.0264848319	0.091771895531565	15.7797	0.0302
58665.0265948303	0.0967318243347108	15.7061	0.0281
58665.0267148285	0.102142656221986	15.8049	0.0393
58665.0268248269	0.107102585025132	15.7083	0.034
58665.0269448251	0.112513416912407	15.7746	0.0272
58665.0270648233	0.117924248799682	15.7246	0.0326
58665.0271748216	0.122884177137166	15.6885	0.0303
58665.0272948198	0.128295009490103	15.7249	0.034
58665.0274048182	0.133254938293248	15.7031	0.027
58665.0275248164	0.138665769249201	15.7853	0.0292
58665.0276448146	0.144076601602137	15.7816	0.0289
58665.0277548129	0.149036530405283	15.723	0.0304
58665.0278748111	0.154447361826897	15.7567	0.0269
58665.0279948093	0.15985819324851	15.7573	0.0279
58665.0281048077	0.164818122517318	15.7888	0.0328
58665.0282248059	0.170228953938931	15.8041	0.0407
58665.0283348043	0.175188883207738	15.7936	0.0309
58665.0284548025	0.180599714629352	15.7	0.0338
58665.0285748007	0.186010546050966	15.7245	0.0283
58665.028684799	0.190970474854112	15.7013	0.0319
58665.0288047972	0.196381306741387	15.7388	0.0276
58665.0289247954	0.201792137697339	15.7737	0.0281
58665.0290347938	0.206752066966146	15.7904	0.0334
58665.029154792	0.212162898853421	15.8583	0.0379
58665.0292647903	0.217122827656567	15.7519	0.0352
58665.0293847885	0.222533659078181	15.8112	0.0365
58665.0295047867	0.227944490499794	15.8366	0.035
58665.0296147851	0.23290441930294	15.7213	0.0355
58665.0297347833	0.238315250724554	15.786	0.0336
58665.0298447816	0.2432751795277	15.7487	0.0355
58665.0299647798	0.248686011414975	15.7792	0.037
58665.030084778	0.254096842370927	15.7827	0.0335
58665.0301947764	0.259056771639735	15.8215	0.0354
58665.0303147746	0.264467603527009	15.7648	0.0297
58665.0304347728	0.269878434482962	15.8308	0.033
58665.0305447711	0.274838363751769	15.7368	0.0353
58665.0306647693	0.280249195173383	15.6953	0.0344
58665.0307747677	0.285209123510867	15.7545	0.0336
58665.0308947659	0.290619955398142	15.6934	0.0416
58665.0310147641	0.296030786819756	15.7851	0.0441
58665.0311247624	0.300990715157241	15.7569	0.042
58665.0312447606	0.306401547044516	15.7765	0.0434
58665.0313647588	0.311812378466129	15.6265	0.0424
58665.0314747572	0.316772306803614	15.8007	0.0419
58665.0315947554	0.322183138225228	15.7307	0.0475
58665.0317047537	0.327143067494035	15.766	0.053
58665.0318247519	0.332553898449987	15.8035	0.0495
58665.0319447501	0.337964729871601	15.707	0.0639
58665.0320547485	0.342924658674747	15.7241	0.038
58665.0321747467	0.34833549009636	15.8071	0.0368
58665.0322947449	0.353746321517974	15.8998	0.052
58665.0324047432	0.35870625032112	15.8463	0.046
58665.0325247414	0.364117081742734	15.9279	0.0643
58665.0326447396	0.369527913164347	15.775	0.0561
58665.032754738	0.374487841967493	15.6722	0.0504
58665.0328747362	0.379898672457784	15.7256	0.0433
58665.0329847345	0.38485860126093	15.8186	0.0448
58665.0331047327	0.390269433613867	15.7647	0.0423
58665.0332147311	0.395229362417012	15.7541	0.0374
58665.0333347293	0.400640192907304	15.685	0.042
58665.0334547275	0.406051024328917	15.7647	0.0386
58665.0335647258	0.411010953132063	15.7498	0.051
58665.033684724	0.416421784553677	15.7279	0.0487
58665.0338047222	0.421832615975291	15.702	0.0412
58665.0339147206	0.426792544778436	15.7693	0.0495
58665.0340347187	0.432203375734389	15.76	0.0354
58665.0341447171	0.437163304537535	15.7306	0.0333
58665.0342647153	0.442574135959148	15.6415	0.0305
58665.0343847135	0.44798496644944	15.7188	0.0317
58665.0344947118	0.452944895718247	15.6585	0.0262
58665.03461471	0.45835572713986	15.7382	0.0305
58665.0347347082	0.463766558095813	15.6817	0.031
58665.0348447066	0.468726486898959	15.6735	0.0293
58665.0349647048	0.474137318320572	15.6577	0.0309
58665.0350747031	0.479097246658057	15.6739	0.0286
58665.0351947013	0.484508078079671	15.646	0.0248
58665.0353146995	0.489918909035623	15.6295	0.028
58665.0354246978	0.494878837838769	15.6021	0.0301
58665.035544696	0.500289669260383	15.5912	0.0276
58665.0356546944	0.505249597597867	15.5534	0.0274
58665.0357746926	0.510660428088158	15.5933	0.0326
58665.0358946908	0.516071259509772	15.5523	0.0236
58665.0360046891	0.521031188778579	15.5973	0.0244
58665.0361246873	0.526442019734532	15.5366	0.0258
58665.0362446855	0.531852851156145	15.5672	0.026
58665.0363546839	0.53681277949363	15.5354	0.0269
58665.036474682	0.542223610449582	15.5182	0.0275
58665.0365846804	0.547183538787067	15.5164	0.0248
58665.0367046786	0.552594370674342	15.5713	0.0274
58665.0368246768	0.558005201164633	15.5727	0.0296
58665.0369346751	0.562965129967779	15.6422	0.0342
58665.0370546733	0.568375961389393	15.5117	0.0271
58665.0371746715	0.573786791879684	15.5937	0.0312
58665.0372846699	0.57874672068283	15.6126	0.031
58665.037404668	0.584157551638782	15.5359	0.0267
58665.0375246662	0.589568383060396	15.5683	0.0245
58665.0376346646	0.59452831139788	15.6035	0.0333
58665.0377546628	0.599939142819494	15.5447	0.0303
58665.0378646611	0.604899071156979	15.527	0.0258
58665.0379846593	0.610309902112931	15.5093	0.0277
58665.0381046575	0.615720733534545	15.5401	0.0247
58665.0382146559	0.620680662337691	15.5507	0.0268
58665.038334654	0.626091492827982	15.5764	0.0276
58665.0384446524	0.631051421165466	15.5047	0.0295
58665.0385646506	0.636462253052741	15.5191	0.0252
58665.0386846488	0.641873083077371	15.5062	0.0296
58665.0387946471	0.646833011880517	15.5567	0.0309
58665.0389146453	0.652243843302131	15.5745	0.031
58665.0390346435	0.657654673792422	15.5678	0.0292
58665.0391446418	0.662614602595568	15.5762	0.0262
58665.03926464	0.668025434017181	15.5655	0.0288
58665.0393746384	0.672985361889005	15.5634	0.0303
58665.0394946366	0.678396192844957	15.6166	0.0282
58665.0396146347	0.683807024266571	15.598	0.0291
58665.0397246331	0.688766952138394	15.6351	0.0295
58665.0398446313	0.694177783560008	15.6364	0.0308
58665.0399546296	0.699137711897492	15.6022	0.0283
58665.0400746278	0.704548542387784	15.6499	0.0332
58665.040194626	0.709959373809397	15.6281	0.0276
58665.0403046243	0.714919302612543	15.6085	0.0284
58665.0404246225	0.720330133102834	15.6157	0.0301
58665.0405446207	0.725740964524448	15.5733	0.0293
58665.0406546191	0.730700892396271	15.5968	0.0281
58665.0407746172	0.736111723352224	15.6432	0.0294
58665.0408946154	0.741522554308176	15.6281	0.0248
58665.0410046138	0.746482482645661	15.7116	0.0272
58665.041124612	0.751893313135952	15.6107	0.0274
58665.0412346103	0.756853241939098	15.6824	0.0292
58665.0413546085	0.76226407289505	15.6489	0.026
58665.0414746067	0.767674903385341	15.6002	0.0225
58665.041584605	0.772634832188487	15.6538	0.0271
58665.0417046032	0.778045663144439	15.7092	0.0276
58665.0418146016	0.783005591481924	15.5981	0.0316
58665.0419345997	0.788416421972215	15.6806	0.0311
58665.0420545979	0.793827252928168	15.6439	0.0303
58665.0421645963	0.798787181731313	15.6543	0.0286
58665.0422845944	0.804198012221605	15.7387	0.0344
58665.0423945928	0.809157940559089	15.7266	0.037
58665.042514591	0.814568771515042	15.7053	0.0307
58665.0426345892	0.819979602005333	15.7224	0.0309
58665.0427445875	0.824939530808479	15.7762	0.0348
58665.0428645857	0.830350361764431	15.6959	0.0291
58665.0429845839	0.835761191789061	15.7285	0.0299
58665.0430945822	0.840721120592207	15.6745	0.0283
58665.0432145804	0.846131951548159	15.7225	0.0272
58665.0433345786	0.85154278203845	15.7278	0.0342
58665.0434445769	0.856502710375935	15.7515	0.0341
58665.0435645751	0.861913541331887	15.691	0.0285
58665.0436745734	0.866873469203711	15.736	0.0301
58665.0437945716	0.872284300625324	15.6727	0.0331
58665.0439145698	0.877695131115615	15.6876	0.0262
58665.0440245681	0.882655058987439	15.6554	0.0259
58665.0441445663	0.888065889943391	15.6925	0.0341
58665.0442645645	0.893476721365005	15.7103	0.0297
58665.0443745629	0.898436648771167	15.7045	0.0324
58665.044494561	0.903847479727119	15.7902	0.0306
58665.0446045594	0.908807408064604	15.7222	0.0295
58665.0447245576	0.914218238554895	15.7078	0.0341
58665.0448445557	0.919629069510847	15.7383	0.0304
58665.0449545541	0.924588997848332	15.7284	0.0327
58665.0450745523	0.929999828338623	15.7505	0.0344
58665.0451845506	0.934959756676108	15.6854	0.0334
58665.0453045488	0.94037058763206	15.7156	0.032
58665.045424547	0.94578141765669	15.829	0.0329
58665.0455345453	0.950741345994174	15.7272	0.0263
58665.0456545435	0.956152177415788	15.7273	0.0271
58665.0457645418	0.961112105287611	15.6881	0.0295
58665.04588454	0.966522935312241	15.7753	0.0345
58665.0460045382	0.971933766733855	15.7499	0.0323
58665.0461145365	0.97689369507134	15.7715	0.029
58665.0462345347	0.982304525095969	15.7655	0.0324
58665.0463545329	0.987715356051922	15.7349	0.0299
58665.0464645312	0.992675283923745	15.7716	0.0323
58665.0465845294	0.998086114879698	15.6776	0.0279
58665.0467045276	0.00349694536998868	15.8378	0.0373
58665.0468145259	0.00845687370747328	15.786	0.0307
58665.0469345241	0.0138677037321031	15.8197	0.033
58665.0470445224	0.0188276320695877	15.8001	0.0318
58665.0471645206	0.0242384630255401	15.7536	0.035
58665.0472845188	0.0296492930501699	15.7285	0.0314
58665.0473945171	0.0346092213876545	15.7305	0.0314
58665.0475145153	0.0400200518779457	15.7439	0.0337
58665.0476345135	0.0454308823682368	15.78	0.0361
58665.0477445118	0.0503908107057214	15.7213	0.0287
58665.04786451	0.0558016411960125	15.8523	0.0324
58665.0479745084	0.0607615690678358	15.7523	0.0321
58665.0480945065	0.0661724000237882	15.8276	0.037
58665.0482045049	0.0711323278956115	15.7525	0.0278
58665.048324503	0.0765431583859026	15.767	0.0299
58665.0484445012	0.0819539888761938	15.7388	0.0335
58665.0485544996	0.0869139176793396	15.6545	0.0317
58665.0486744977	0.0923247477039695	15.7529	0.031
58665.0487944959	0.0977355781942606	15.7675	0.0291
58665.0489044943	0.102695506066084	15.7419	0.0325
58665.0490244924	0.108106336556375	15.7501	0.0317
58665.0491444906	0.113517167512327	15.7896	0.0369
58665.0492544889	0.118477095384151	15.8184	0.0306
58665.0493744871	0.123887925408781	15.771	0.029
58665.0494844855	0.128847853746265	15.7395	0.0299
58665.0496044836	0.134258684702218	15.845	0.0313
58665.0497244818	0.139669514726847	15.7278	0.0283
58665.0498344801	0.144629442598671	15.7503	0.0306
58665.0499544783	0.150040273554623	15.748	0.0243
58665.0500644767	0.155000201426446	15.8095	0.0344
58665.0501844748	0.160411031451076	15.8039	0.0341
58665.050304473	0.165821862407029	15.6927	0.0289
58665.0504144713	0.170781789813191	15.715	0.0273
58665.0505344695	0.176192620303482	15.7565	0.0285
58665.0506544677	0.181603451259434	15.7692	0.0304
58665.050764466	0.186563379131258	15.7846	0.0296
58665.0508844642	0.191974209621549	15.7136	0.0301
58665.0510044624	0.19738504011184	15.8571	0.036
58665.0511144607	0.202344967983663	15.7223	0.0324
58665.0512344589	0.207755798008293	15.7776	0.0339
58665.0513444572	0.212715726345778	15.7314	0.0323
58665.0514644554	0.218126556836069	15.801	0.0408
58665.0515744537	0.223086484242231	15.8086	0.0412
58665.0516944519	0.228497314732522	15.8253	0.0301
58665.0518144501	0.233908145222813	15.7811	0.0304
58665.0519244484	0.238868072628975	15.7895	0.0327
58665.0520444466	0.244278903119266	15.7756	0.0393
58665.0521644448	0.249689734075218	15.8002	0.0296
58665.0522744431	0.25464966148138	15.8094	0.0277
58665.0523944413	0.260060491971672	15.7488	0.0279
58665.0525144394	0.265471322461963	15.8075	0.0288
58665.0526244378	0.270431249868125	15.7883	0.0318
58665.0527444359	0.275842080358416	15.7972	0.0363
58665.0528544343	0.2808020086959	15.8485	0.0335
58665.0529744324	0.286212838254869	15.8474	0.0312
58665.0530944306	0.291623669210821	15.7748	0.028
58665.053204429	0.296583596616983	15.7475	0.032
58665.0533244271	0.301994427107275	15.8433	0.0373
58665.0534344255	0.306954354513437	15.745	0.0303
58665.0535544236	0.312365185003728	15.8255	0.0304
58665.0536744218	0.317776015028358	15.8288	0.035
58665.0537844201	0.322735943365842	15.8095	0.0316
58665.0539044183	0.328146773856133	15.7498	0.0305
58665.0540244165	0.333557603880763	15.8221	0.0296
58665.0541344148	0.338517531286925	15.8506	0.0371
58665.054254413	0.343928361777216	15.8035	0.0358
58665.0543644113	0.348888290114701	15.7695	0.0294
58665.0544844095	0.354299119673669	15.8192	0.0318
58665.0546044077	0.35970995016396	15.7793	0.0276
58665.054714406	0.364669878035784	15.7713	0.0317
58665.0548344042	0.370080708060414	15.8333	0.0288
58665.0549544023	0.375491538550705	15.8019	0.0308
58665.0550644007	0.380451466422528	15.7198	0.0273
58665.0551843988	0.385862296447158	15.7182	0.0294
58665.0552943972	0.39082222385332	15.7662	0.0321
58665.0554143953	0.396233054343611	15.7955	0.0296
58665.0555343935	0.401643884368241	15.7445	0.0338
58665.0556443918	0.406603812240064	15.7057	0.0275
58665.05576439	0.412014642730355	15.836	0.0344
58665.0558843882	0.417425472754985	15.7045	0.0267
58665.0559943865	0.422385400161147	15.6783	0.0254
58665.0561143847	0.427796230651438	15.6655	0.028
58665.056224383	0.4327561580576	15.7113	0.0326
58665.0563443812	0.438166988547891	15.6685	0.0287
58665.0564643793	0.443577818572521	15.759	0.0308
58665.0565743777	0.448537745978683	15.7274	0.033
58665.0566943758	0.453948576468974	15.7433	0.0279
58665.0568043742	0.458908503875136	15.6655	0.0231
58665.0569243723	0.464319333899766	15.6479	0.0228
58665.0570443705	0.469730163924396	15.6871	0.0262
58665.0571543688	0.474690091796219	15.6502	0.0242
58665.057274367	0.480100921820849	15.6104	0.0225
58665.0573943652	0.485511751845479	15.631	0.0254
58665.0575043635	0.490471679717302	15.6522	0.0238
58665.0576243617	0.495882509741932	15.653	0.0281
58665.05773436	0.500842437148094	15.5933	0.0248
58665.0578543582	0.506253267638385	15.5835	0.0264
58665.0579743563	0.511664097197354	15.6284	0.0246
58665.0580843546	0.516624025069177	15.5898	0.0269
58665.0582043528	0.522034855559468	15.5277	0.0225
58665.058324351	0.527445684652776	15.6496	0.0281
58665.0584343493	0.532405612524599	15.5175	0.0255
58665.0585543475	0.537816442549229	15.5642	0.0242
58665.0586643458	0.542776370886713	15.6295	0.0262
58665.058784344	0.548187200445682	15.6071	0.0241
58665.0589043421	0.553598030470312	15.6037	0.024
58665.0590143405	0.558557958342135	15.5719	0.0215
58665.0591343386	0.563968787901103	15.5445	0.021
58665.0592543368	0.569379617925733	15.5786	0.0224
58665.0593643351	0.574339545797557	15.5546	0.0243
58665.0594843333	0.579750375356525	15.6063	0.0234
58665.0595943316	0.584710303228348	15.5837	0.0227
58665.0597143298	0.590121133252978	15.5566	0.0241
58665.0598343279	0.595531963277608	15.6381	0.0298
58665.0599443263	0.60049189068377	15.5748	0.0249
58665.0600643244	0.6059027207084	15.5195	0.0218
58665.0601743227	0.610862647648901	15.5232	0.0223
58665.0602943209	0.616273478139192	15.5139	0.0237
58665.0604143191	0.621684308163822	15.6156	0.0264
58665.0605243174	0.626644235569984	15.574	0.0236
58665.0606443156	0.632055065594614	15.5406	0.0196
58665.0607643137	0.637465895619243	15.5905	0.0211
58665.0608743121	0.642425822559744	15.5364	0.0241
58665.0609943102	0.647836653050035	15.5793	0.0201
58665.0611043086	0.652796580456197	15.6174	0.023
58665.0612243067	0.658207410015166	15.5287	0.0219
58665.0613443049	0.663618240039796	15.5314	0.0227
58665.0614543032	0.668578167445958	15.5951	0.0269
58665.0615743014	0.673988997470587	15.5535	0.0205
58665.0616942995	0.679399827495217	15.5656	0.0261
58665.0618042979	0.684359754901379	15.642	0.0266
58665.061924296	0.689770584460348	15.6192	0.0275
58665.0620342943	0.694730512332171	15.6279	0.0264
58665.0621542925	0.700141342356801	15.5676	0.0235
58665.0622742907	0.705552171450108	15.519	0.0223
58665.062384289	0.710512099321932	15.645	0.0277
58665.0625042872	0.715922929346561	15.6126	0.028
58665.0626242853	0.72133375890553	15.6113	0.0257
58665.0627342836	0.726293686311692	15.655	0.0303
58665.0628542818	0.731704516336322	15.6011	0.0229
58665.0629642801	0.736664443742484	15.5574	0.0207
58665.0630842783	0.742075273301452	15.6672	0.0246
58665.0631942766	0.747035200707614	15.611	0.0226
58665.0633142748	0.752446030732244	15.6581	0.0262
58665.0634342729	0.757856860291213	15.6913	0.0267
58665.0635442712	0.762816787697375	15.6367	0.0244
58665.0636642694	0.768227617722005	15.641	0.0267
58665.0637842676	0.773638447280973	15.6768	0.0258
58665.0638942659	0.778598374687135	15.6612	0.0265
58665.0640142641	0.784009204711765	15.814	0.0296
58665.0641342622	0.789420034270734	15.682	0.026
58665.0642442605	0.794379961676896	15.709	0.0259
58665.0643642587	0.799790791235864	15.6057	0.0224
58665.064474257	0.804750718642026	15.6882	0.0256
58665.0645942552	0.810161548200995	15.6563	0.0272
58665.0647142533	0.815572378225625	15.7265	0.0268
58665.0648242516	0.820532305166125	15.7315	0.029
58665.0649442498	0.825943135190755	15.6502	0.0306
58665.065064248	0.831353965215385	15.7361	0.0264
58665.0651742463	0.836313892155886	15.6886	0.0297
58665.0652942445	0.841724721714854	15.7354	0.0252
58665.0654042428	0.846684649586678	15.7064	0.0253
58665.0655242409	0.852095478679985	15.7337	0.033
58665.0656442391	0.857506308238953	15.7594	0.0273
58665.0657542374	0.862466236110777	15.689	0.0308
58665.0658742356	0.867877065204084	15.7023	0.0224
58665.0659842339	0.872836992610246	15.7116	0.0285
58665.066104232	0.878247822634876	15.7098	0.0254
58665.0662242302	0.883658652193844	15.6995	0.0222
58665.0663342285	0.888618579134345	15.8047	0.0302
58665.0664542267	0.894029409158975	15.6436	0.027
58665.0665742248	0.899440238252282	15.7637	0.0299
58665.0666842232	0.904400165658444	15.6982	0.0251
58665.0668042213	0.909810995683074	15.7366	0.0233
58665.0669142196	0.914770923089236	15.7945	0.0285
58665.0670342178	0.920181752182543	15.7456	0.0274
58665.067154216	0.925592582207173	15.7037	0.0312
58665.0672642143	0.930552509147674	15.7158	0.0269
58665.0673842124	0.935963338706642	15.7515	0.0291
58665.0675042106	0.941374168731272	15.6616	0.0284
58665.0676142089	0.946334095671773	15.7483	0.0269
58665.0677342071	0.951744925230742	15.7237	0.0236
58665.0678442054	0.956704852171242	15.7348	0.0285
58665.0679642035	0.962115682195872	15.6834	0.0239
58665.0680842017	0.967526511289179	15.7851	0.0276
58665.0681942	0.972486438695341	15.7156	0.0232
58665.0683141982	0.97789726825431	15.7381	0.031
58665.0684341963	0.983308097347617	15.7643	0.0277
58665.0685441946	0.98826802521944	15.7014	0.0274
58665.0686641928	0.993678854312748	15.7307	0.0247
58665.0687741911	0.998638781253248	15.7194	0.0307
58665.0688941893	0.00404961127787828	15.7379	0.0279
58665.0690141874	0.00946044083684683	15.721	0.03
58665.0691241857	0.0144203677773476	15.7263	0.0262
58665.0692441839	0.0198311973363161	15.7289	0.0272
58665.0693541822	0.0247911242768168	15.7576	0.0332
58665.0694741803	0.0302019533701241	15.7769	0.03
58665.0695941785	0.0356127833947539	15.7077	0.0239
58665.0697041768	0.040572710800916	15.735	0.0282
58665.069824175	0.0459835398942232	15.6949	0.0264
58665.0699441731	0.0513943694531918	15.746	0.0249
58665.0700541714	0.0563542963936925	15.7501	0.0287
58665.0701741696	0.061765125952661	15.7478	0.0266
58670.9612771103	0.697124560829252	15.5724	0.0255
58670.9613871076	0.702084443997592	15.6449	0.0229
58670.9615071047	0.707495225127786	15.6036	0.0262
58670.961617102	0.712455108761787	15.6499	0.0303
58670.9617370991	0.717865889891982	15.6341	0.0238
58670.9618570962	0.723276671022177	15.5615	0.0201
58670.9619670935	0.728236554190516	15.77	0.0268
58670.9620870906	0.733647335786372	15.643	0.0226
58670.9622070877	0.739058117382228	15.6688	0.0276
58670.9623170851	0.744018000084907	15.6548	0.0251
58670.9624370822	0.749428782146424	15.5701	0.0294
58670.9625470795	0.754388664849102	15.6577	0.0218
58670.9626670766	0.759799446444958	15.5813	0.0287
58670.9627870737	0.765210228040814	15.5852	0.0221
58670.962897071	0.770170110743493	15.6021	0.0235
58670.9630170681	0.775580891873688	15.6362	0.0249
58670.9631270654	0.780540775507689	15.5796	0.0202
58670.9632470625	0.785951556637883	15.6004	0.0253
58670.9633670596	0.791362338233739	15.6401	0.0222
58670.9634770569	0.796322220936418	15.7067	0.0304
58670.963597054	0.801733002532274	15.6092	0.0209
58670.9637170511	0.807143783662468	15.6234	0.0207
58670.9638270485	0.812103666830808	15.6296	0.025
58670.9639470456	0.817514448426664	15.6412	0.0256
58670.9640570429	0.822474331129342	15.6196	0.0215
58670.96417704	0.827885112725198	15.6913	0.0286
58670.9642970371	0.833295894321054	15.6686	0.028
58670.9644070344	0.838255776558071	15.6512	0.0257
58670.9645270315	0.843666558619589	15.6634	0.0282
58670.9646470286	0.849077340215445	15.7199	0.0276
58670.9647570259	0.854037222452462	15.6545	0.0271
58670.964877023	0.859448004048318	15.6822	0.0279
58670.9649870203	0.864407886750996	15.641	0.0307
58670.9651070174	0.869818667881191	15.6581	0.0233
58670.9652270145	0.875229449477047	15.6886	0.0286
58670.9653370118	0.880189332179725	15.6633	0.0268
58670.9654570089	0.885600113775581	15.6848	0.021
58670.965577006	0.891010894905776	15.704	0.0228
58670.9656870034	0.895970778074116	15.7022	0.0229
58670.9658070004	0.901381558738649	15.7104	0.0276
58670.9659169978	0.906341441906989	15.6738	0.0279
58670.9660369949	0.911752223502845	15.6469	0.023
58670.9661569919	0.917163004633039	15.6658	0.025
58670.9662669893	0.922122887335718	15.6687	0.0254
58670.9663869864	0.927533668931574	15.6817	0.0268
58670.9664969837	0.932493552099913	15.7234	0.035
58670.9666169808	0.937904332764447	15.6491	0.0245
58670.9667369779	0.943315114360303	15.7056	0.024
58670.9668469752	0.948274997062981	15.6561	0.0315
58670.9669669723	0.953685778193176	15.7048	0.0281
58670.9670869694	0.95909655932337	15.7082	0.0268
58670.9671969667	0.96405644249171	15.694	0.0295
58670.9673169638	0.969467223156244	15.678	0.0271
58670.9674269611	0.974427106324583	15.7005	0.0262
58670.9675469582	0.979837887920439	15.6785	0.0268
58670.9676669553	0.985248668584973	15.7087	0.0284
58670.9677769526	0.990208551287651	15.7272	0.0317
58670.9678969497	0.995619332883507	15.7336	0.0227
58670.9680169468	0.00103011401370168	15.6472	0.026
58670.9681269441	0.00598999671638012	15.6636	0.0261
58670.9682469412	0.0114007778465748	15.7101	0.0251
58670.9683569385	0.0163606605492532	15.7465	0.0273
58670.9684769356	0.0217714421451092	15.737	0.032
58670.9685969327	0.0271822232753038	15.7228	0.0339
58670.96870693	0.032142105512321	15.7633	0.0279
58670.9688269271	0.0375528866425157	15.6995	0.0325
58670.9689369245	0.0425127698108554	15.7218	0.0266
58670.9690569215	0.0479235504753888	15.7359	0.0294
58670.9691769186	0.0533343320712447	15.6747	0.0241
58670.9692869159	0.0582942147739232	15.792	0.0318
58670.969406913	0.0637049959041178	15.7243	0.0279
58670.9695269101	0.0691157770343125	15.7088	0.0235
58670.9696369074	0.0740756597369909	15.7371	0.0254
58670.9697569045	0.0794864408671856	15.6996	0.0276
58670.9698669018	0.0844463231042027	15.7935	0.0268
58670.9699868989	0.0898571047000587	15.7522	0.0246
58670.970106896	0.0952678853645921	15.712	0.0269
58670.9702168933	0.100227768067271	15.699	0.0259
58670.9703368904	0.105638549663126	15.6678	0.0218
58670.9704568875	0.11104933032766	15.7311	0.0232
58670.9705668848	0.116009213030338	15.702	0.0257
58670.9706868819	0.121419994160533	15.8091	0.0326
58670.9707968792	0.126379876863211	15.6934	0.026
58670.9709168763	0.131790657993406	15.762	0.0284
58670.9710368734	0.137201439123601	15.7287	0.0281
58670.9711468707	0.142161321826279	15.7517	0.0284
58670.9712668678	0.147572102956474	15.7085	0.0228
58670.9713868649	0.152982884086668	15.7275	0.0234
58670.9714968622	0.157942766789347	15.7231	0.0289
58670.9716168593	0.16335354745388	15.7465	0.0255
58670.9717268566	0.168313430156559	15.7757	0.0288
58670.9718468537	0.173724211286753	15.7328	0.0291
58670.9719668508	0.179134991951287	15.7652	0.0283
58670.9720768481	0.184094874653965	15.7577	0.0269
58670.9721968452	0.18950565578416	15.7922	0.0312
58670.9723068425	0.194465538021177	15.7388	0.0256
58670.9724268396	0.19987631868571	15.7353	0.026
58670.9725468367	0.205287100281566	15.7506	0.0271
58670.972656834	0.210246982984245	15.7771	0.0241
58670.9727768311	0.215657763648778	15.7476	0.0244
58670.9728968282	0.221068544778973	15.7494	0.0315
58670.9730068255	0.22602842701599	15.737	0.0333
58670.9731268226	0.231439208146185	15.7352	0.0335
58670.9732368199	0.236399090848863	15.7266	0.0259
58670.973356817	0.241809871513397	15.7855	0.0248
58670.9734768141	0.247220652643591	15.748	0.0311
58670.9735868114	0.25218053534627	15.7826	0.0245
58670.9737068085	0.257591316010803	15.7554	0.0323
58670.9738268056	0.263002097140998	15.7912	0.0276
58670.9739368029	0.267961979378015	15.7449	0.0303
58670.9740567999	0.273372760042548	15.806	0.0302
58670.9741667973	0.278332643210888	15.7615	0.0299
58670.9742867944	0.283743423875421	15.7758	0.0286
58670.9744067914	0.289154204539955	15.7922	0.0263
58670.9745167888	0.294114087242633	15.7289	0.023
58670.9746367858	0.299524867907166	15.7693	0.0281
58670.9747467832	0.304484750609845	15.7896	0.0318
58670.9748667802	0.309895531274378	15.7335	0.0251
58670.9749867773	0.315306312404573	15.7942	0.0272
58670.9750967746	0.32026619464159	15.7319	0.0317
58670.9752167717	0.325676975771785	15.7474	0.0305
58670.9753367688	0.331087756436318	15.7812	0.0262
58670.9754467661	0.336047639138997	15.8277	0.0278
58670.9755667632	0.34145841980353	15.7981	0.0321
58670.9756767605	0.346418302040547	15.7674	0.0277
58670.9757967576	0.351829083636403	15.7681	0.0365
58670.9759167547	0.357239863835275	15.7872	0.0335
58670.976026752	0.362199746072292	15.7772	0.0316
58670.9761467491	0.367610527668148	15.7578	0.0284
58670.9762667461	0.37302130786702	15.7295	0.0259
58670.9763767435	0.377981190104038	15.6838	0.03
58670.9764967405	0.383391971234232	15.7015	0.0267
58670.9766067379	0.388351853471249	15.7666	0.0341
58670.9767267349	0.393762634135783	15.7808	0.0318
58670.976846732	0.399173415265977	15.7572	0.0291
58670.9769567293	0.404133297502995	15.8032	0.0324
58670.9770767264	0.409544078167528	15.7524	0.0276
58670.9771967235	0.414954859297723	15.757	0.0343
58670.9773067208	0.419914741069078	15.6747	0.0278
58670.9774267179	0.425325521733612	15.721	0.034
58670.9775367152	0.430285404901952	15.7609	0.0301
58670.9776567123	0.435696185100824	15.6677	0.0306
58670.9777767094	0.441106965765357	15.6458	0.0255
58670.9778867067	0.446066848002374	15.7351	0.031
58670.9780067037	0.451477628666908	15.6737	0.0321
58670.9781167011	0.456437511369586	15.6855	0.0268
58670.9782366981	0.461848292034119	15.6257	0.0268
58670.9783566952	0.467259072232991	15.6458	0.0337
58670.9784666925	0.47221895493567	15.6057	0.0322
58670.9785866896	0.477629735600203	15.695	0.0312
58670.9787066867	0.483040515799075	15.6844	0.0321
58670.978816684	0.488000398501754	15.6183	0.032
58670.9789366811	0.493411179631948	15.6416	0.0256
58670.9790466784	0.498371061868966	15.5326	0.0242
58670.9791666755	0.503781842067838	15.6442	0.03
58670.9792866725	0.509192623198032	15.6558	0.0279
58670.9793966699	0.51415250543505	15.5981	0.0265
58670.9795166669	0.519563286099583	15.5079	0.0195
58670.979636664	0.524974066764116	15.5428	0.0226
58670.9797466613	0.529933949001133	15.5191	0.0231
58670.9798666584	0.535344729200006	15.65	0.0272
58670.9799766557	0.540304611902684	15.5681	0.022
58670.9800966528	0.545715392567217	15.4795	0.0232
58670.9802166499	0.551126172766089	15.617	0.0251
58670.9803266472	0.556086055003107	15.5496	0.0241
58670.9804466443	0.56149683566764	15.556	0.0277
58670.9805566416	0.566456717438996	15.5734	0.0244
58670.9806766386	0.571867498569191	15.5828	0.0243
58670.9807966357	0.577278279233724	15.6164	0.0247
58670.980906633	0.58223816100508	15.6385	0.0277
58670.9810266301	0.587648941669613	15.6284	0.027
58670.9811466272	0.593059722799808	15.5804	0.0239
58670.9812566245	0.598019604105502	15.5805	0.0198
58670.9813766216	0.603430385235697	15.5728	0.0238
58670.9814866189	0.608390267472714	15.4831	0.0177
58670.9816066159	0.613801047671586	15.6023	0.028
58670.981726613	0.61921182833612	15.465	0.0198
58670.9818366103	0.624171710573137	15.5485	0.0248
58670.9819566074	0.629582490772009	15.5385	0.03
58670.9820766045	0.634993271436542	15.5337	0.0203
58670.9821866018	0.639953153673559	15.5257	0.0253
58670.9823065989	0.645363934338093	15.5438	0.0218
58670.9824165962	0.65032381657511	15.5042	0.022
58670.9825365932	0.655734597239643	15.5316	0.0202
58670.9826565903	0.661145376972854	15.5205	0.0234
58670.9827665876	0.666105259675533	15.5383	0.0206
58670.9828865847	0.671516039874405	15.5273	0.0234
58670.9830065818	0.676926820538938	15.5863	0.022
58670.9831165791	0.681886702310294	15.5411	0.0228
58670.9832365762	0.687297482974827	15.5594	0.0258
58670.9833465735	0.692257365677506	15.5664	0.0313
58670.9834665705	0.697668145410717	15.5511	0.0267
58670.9835865676	0.70307892607525	15.6254	0.0258
58670.9836965649	0.708038808312267	15.5362	0.0285
58670.983816562	0.713449588511139	15.6263	0.0249
58670.9839265593	0.718409470748156	15.5907	0.0309
58670.9840465564	0.72382025141269	15.6192	0.0226
58670.9841665534	0.7292310311459	15.5758	0.0258
58670.9842765507	0.734190913382918	15.5649	0.0196
58670.9843965478	0.739601694513112	15.6261	0.0296
58670.9845165449	0.745012474246323	15.5663	0.026
58670.9846265422	0.749972356017679	15.5529	0.0224
58670.9847465393	0.755383136682212	15.6245	0.0244
58670.9848565366	0.760343018453568	15.6218	0.0236
58670.9849765336	0.765753799118102	15.6558	0.0241
58670.9850965307	0.771164579782635	15.6201	0.026
58670.985206528	0.77612446108833	15.6248	0.0227
58670.9853265251	0.781535241752863	15.6404	0.0251
58670.9854465222	0.786946022417396	15.6536	0.0217
58670.9855565195	0.791905903723091	15.6476	0.0309
58670.9856765165	0.797316684387624	15.7257	0.0349
58670.9857865139	0.802276566624641	15.6643	0.0252
58670.9859065109	0.807687346823514	15.6466	0.0265
58670.986026508	0.813098127022386	15.6117	0.0249
58670.9861365053	0.818058009259403	15.7262	0.0283
58670.9862565024	0.823468789458275	15.7201	0.0349
58670.9863664997	0.828428671229631	15.7182	0.0287
58670.9864864967	0.833839451894164	15.6766	0.0337
58670.9866064938	0.839250232093036	15.7039	0.0273
58670.9867164911	0.844210113864392	15.6905	0.034
58670.9868364882	0.849620894528925	15.6989	0.0278
58670.9869564852	0.855031674262136	15.674	0.0314
58670.9870664826	0.859991556033492	15.6798	0.0251
58670.9871864796	0.865402336698025	15.6884	0.0306
58670.9872964769	0.870362218935043	15.6527	0.0273
58670.987416474	0.875772998668253	15.6737	0.0302
58670.9875364711	0.881183779332787	15.6535	0.0278
58670.9876464684	0.886143661104143	15.6794	0.0284
58670.9877664654	0.891554441303015	15.6514	0.0284
58670.9878864625	0.896965221501887	15.6928	0.0271
58670.9879964598	0.901925103273243	15.6762	0.0278
58670.9881164569	0.907335883472115	15.6505	0.03
58670.9882264542	0.912295765709132	15.6749	0.0341
58670.9883464512	0.917706545908004	15.7252	0.0279
58670.9884664483	0.923117325641215	15.7205	0.0335
58670.9885764456	0.928077207878232	15.6733	0.0317
58670.9886964427	0.933487988077104	15.7083	0.0339
58670.9888164397	0.938898767810315	15.6618	0.0318
58670.9889264371	0.943858650047332	15.7295	0.0293
58670.9890464341	0.949269430246204	15.7267	0.0258
58670.9891564314	0.954229311551899	15.7396	0.027
58670.9892764285	0.959640092216432	15.7043	0.0287
58670.9893964256	0.965050872415304	15.7291	0.0305
58670.9895064229	0.97001075418666	15.7493	0.0381
58670.9896264199	0.975421534385532	15.7429	0.0342
58670.9897364172	0.980381416156888	15.7343	0.0371
58670.9898564143	0.985792195890099	15.7585	0.0369
58670.9899764113	0.991202976088971	15.706	0.0307
58670.9900864087	0.996162858325988	15.7485	0.03
58670.9902064057	0.00157363805919886	15.7236	0.0241
58670.9903264028	0.00698441825807095	15.7029	0.0322
58670.9904364001	0.0119443000294268	15.6995	0.0302
58670.9905563971	0.0173550802282989	15.7192	0.0282
58670.9906663944	0.0223149615339935	15.7389	0.0363
58670.9907863915	0.0277257421985269	15.7187	0.0277
58670.9909063886	0.0331365219317377	15.7422	0.0294
58670.9910163859	0.0380964037030935	15.7812	0.0349
58670.9911363829	0.0435071839019656	15.663	0.0252
58670.99125638	0.0489179641008377	15.7042	0.0313
58670.9913663773	0.0538778454065323	15.7265	0.0256
58670.9914863744	0.0592886256054044	15.724	0.0246
58670.9915963717	0.0642485078424215	15.7451	0.0255
58670.9917163687	0.0696592875756323	15.7426	0.0288
58670.9918363658	0.0750700677745044	15.7058	0.0227
58670.9919463631	0.080029949080199	15.7083	0.0239
58670.9920663602	0.0854407292790711	15.7358	0.0248
58670.9921763575	0.090400611050427	15.7772	0.0318
58670.9922963545	0.095811391249299	15.7858	0.0254
58670.9924163516	0.10122217098251	15.7946	0.0304
58670.9925263489	0.106182052753866	15.7313	0.0285
58670.992646346	0.111592832952738	15.7697	0.027
58670.992766343	0.117003612685949	15.7732	0.0276
58670.9928763403	0.121963493991643	15.7332	0.0243
58670.9929963374	0.127374274656177	15.7427	0.029
58670.9931063347	0.132334155961871	15.7744	0.034
58670.9932263317	0.137744935695082	15.7546	0.0254
58670.9933463288	0.143155715893954	15.7396	0.0248
58670.9934563261	0.148115597199649	15.7448	0.0259
58670.9935763232	0.153526377398521	15.7611	0.0296
58670.9936963202	0.158937157597393	15.7931	0.0272
58670.9938063175	0.163897038903087	15.7922	0.0307
58670.9939263146	0.169307819101959	15.7626	0.0289
58670.9940363119	0.174267700873315	15.7726	0.025
58670.9941563089	0.179678480140865	15.7551	0.0297
58670.994276306	0.185089260339737	15.7437	0.0283
58670.9943863033	0.190049142576754	15.7513	0.0317
58670.9945063003	0.195459921844304	15.7907	0.0355
58670.9946262974	0.200870702043176	15.8256	0.0335
58670.9947362947	0.20583058334887	15.7968	0.0306
58670.9948562918	0.211241363082081	15.7534	0.0243
58670.9949662891	0.216201244853437	15.8065	0.0293
58670.9950862861	0.221612025052309	15.7013	0.0322
58670.9952062832	0.227022804319859	15.7391	0.0253
58670.9953162805	0.231982686556876	15.7458	0.0298
58670.9954362775	0.237393466290087	15.7581	0.0276
58670.9955462748	0.242353347595781	15.832	0.0292
58670.9956662719	0.247764127328992	15.8293	0.0297
58670.995786269	0.253174907527864	15.8064	0.0354
58670.9958962663	0.25813478929922	15.7965	0.0301
58670.9960162633	0.263545568566769	15.84	0.0291
58670.9961362604	0.268956348765641	15.8319	0.0302
58670.9962462577	0.273916230071336	15.7781	0.0335
58670.9963662547	0.279327009804547	15.7621	0.0256
58670.996476252	0.284286891575903	15.7362	0.0252
58670.9965962491	0.289697671309114	15.8125	0.0289
58670.9967162461	0.295108450576663	15.7931	0.0324
58670.9968262434	0.300068332348019	15.8157	0.0316
58670.9969462405	0.305479112546891	15.7951	0.0262
58670.9970662375	0.31088989181444	15.8071	0.0265
58670.9971762348	0.315849773120135	15.7768	0.0275
58670.9972962319	0.321260553319007	15.7922	0.0302
58670.9974062292	0.32622043415904	15.8379	0.0314
58670.9975262263	0.331631214357913	15.7244	0.0273
58670.9976462233	0.337041994556785	15.7785	0.0337
58670.9977562206	0.342001875396818	15.7864	0.0244
58670.9978762177	0.347412655130029	15.7293	0.0333
58670.997986215	0.352372536901385	15.8128	0.0266
58670.998106212	0.357783316168934	15.7919	0.0316
58670.9982262091	0.363194096367806	15.7517	0.0262
58670.9983362064	0.368153977673501	15.7674	0.0261
58670.9984562034	0.37356475694105	15.7364	0.027
58670.9985762005	0.378975537139922	15.7212	0.025
58670.9986861978	0.383935418445617	15.7521	0.0298
58670.9988061948	0.389346197713166	15.7749	0.0259
58670.9989161921	0.394306079484522	15.7649	0.0246
58670.9990361892	0.399716859217733	15.7831	0.033
58670.9991561862	0.405127638950944	15.7024	0.0294
58670.9992661835	0.410087520256639	15.7482	0.0361
58670.9993861806	0.415498299989849	15.7369	0.034
58670.9995061776	0.420909079257399	15.6786	0.0279
58670.9996161749	0.425868961028755	15.7008	0.0241
58670.999736172	0.431279740761966	15.7544	0.0239
58670.9998461693	0.43623962206766	15.729	0.0263
58670.9999661663	0.44165040133521	15.6815	0.0276
58671.0000861634	0.44706118106842	15.7115	0.0248
58671.0001961607	0.452021062839776	15.6938	0.0291
58671.0003161577	0.457431842107326	15.7086	0.0261
58671.0004361548	0.462842621840537	15.6713	0.0249
58671.0005461521	0.467802503146231	15.6636	0.0272
58671.0006661491	0.473213282413781	15.6941	0.0248
58671.0007861462	0.478624062612653	15.629	0.0232
58671.0008961435	0.483583943918347	15.6003	0.0259
58671.0010161405	0.488994723185897	15.6622	0.0311
58671.0011261378	0.493954604491591	15.5943	0.0235
58671.0012461349	0.499365384224802	15.5576	0.021
58671.0013561321	0.504325265064836	15.5609	0.021
58671.0014761292	0.509736044798046	15.5834	0.0212
58671.0015961263	0.515146824531257	15.5699	0.0231
58671.0017061235	0.52010670537129	15.6144	0.0251
58671.0018261206	0.525517485104501	15.5865	0.0232
58671.0019461176	0.530928264837712	15.5385	0.0195
58671.0020561149	0.535888145677745	15.6565	0.0293
58671.002176112	0.541298925410956	15.5499	0.0256
58671.0022861093	0.546258807182312	15.5825	0.0269
58671.0024061063	0.5516695859842	15.5916	0.0262
58671.0025261034	0.55708036525175	15.5749	0.021
58671.0026361007	0.562040247023106	15.5482	0.0232
58671.0027560977	0.567451026290655	15.5024	0.0197
58671.0028760948	0.572861806023866	15.5497	0.0212
58671.0029860921	0.577821686863899	15.54	0.023
58671.0031060891	0.583232466131449	15.5402	0.0247
58671.0032160864	0.588192347437143	15.5929	0.0232
58671.0033360835	0.593603127636015	15.5802	0.0227
58671.0034560805	0.599013906903565	15.563	0.0243
58671.0035660778	0.603973787743598	15.6095	0.0225
58671.0036860748	0.609384567476809	15.5593	0.0214
58671.0038060719	0.614795346278697	15.5406	0.0207
58671.0039160692	0.619755227584392	15.5164	0.0216
58671.0040360662	0.625166007783264	15.5009	0.0233
58671.0041460635	0.630125888623297	15.5295	0.0208
58671.0042660606	0.635536667890847	15.5166	0.0194
58671.0043860576	0.640947447158396	15.5388	0.0188
58671.0044960549	0.645907328464091	15.5625	0.0289
58671.0046160519	0.65131810773164	15.5873	0.0267
58671.0047260492	0.656277989037335	15.5439	0.0206
58671.0048460463	0.661688768770546	15.5955	0.0245
58671.0049660433	0.667099548038095	15.6096	0.0227
58671.0050760406	0.672059428878129	15.5177	0.0238
58671.0051960377	0.677470208611339	15.5073	0.0231
58671.0053160347	0.682880987413228	15.5709	0.0217
58671.005426032	0.687840868718922	15.5858	0.0201
58671.0055460291	0.693251648452133	15.6287	0.027
58671.0056560263	0.698211528826505	15.6171	0.0225
58671.0057760234	0.703622308559716	15.579	0.0249
58671.0058960204	0.709033088292927	15.6491	0.0258
58671.0060060177	0.713992968667299	15.5743	0.0252
58671.0061260148	0.719403748400509	15.6243	0.0293
58671.0062460118	0.724814527668059	15.595	0.0187
58671.0063560091	0.729774408508092	15.6112	0.0192
58671.0064760062	0.735185188241303	15.5841	0.0194
58671.0065860034	0.740145069081336	15.6274	0.0219
58671.0067060005	0.745555847883224	15.6347	0.0232
58671.0068259975	0.750966627616435	15.5947	0.0219
58671.0069359948	0.75592650892213	15.6749	0.0296
58671.0070559919	0.761337287724018	15.6251	0.0237
58671.0071659891	0.766297169029713	15.6638	0.0224
58671.0072859862	0.771707948297262	15.6702	0.0257
58671.0074059832	0.777118727564812	15.6291	0.0229
58671.0075159805	0.782078608404845	15.6149	0.023
58671.0076359776	0.787489387672395	15.6305	0.0287
58671.0077559746	0.792900166474283	15.6737	0.0256
58671.0078659719	0.797860047779977	15.6612	0.0278
58671.0079859689	0.803270827047527	15.6074	0.0237
58671.0080959662	0.808230708353221	15.6393	0.0243
58671.0082159633	0.81364148715511	15.6062	0.0219
58671.0083359603	0.819052266422659	15.6385	0.0249
58671.0084459576	0.824012147728354	15.6753	0.0266
58671.0085659546	0.829422926530242	15.6138	0.0298
58671.0086859517	0.834833706263453	15.6879	0.0288
58671.008795949	0.839793587103486	15.6511	0.0252
58671.008915946	0.845204365905374	15.6552	0.0288
58671.0090359431	0.850615145638585	15.6247	0.0262
58671.0091459403	0.855575026478618	15.7121	0.0306
58671.0092659374	0.860985805280507	15.6467	0.0315
58671.0093759347	0.865945686586201	15.6689	0.0283
58671.0094959317	0.871356465853751	15.6388	0.0293
58671.009605929	0.876316345762461	15.5975	0.0244
58671.009725926	0.881727125030011	15.7022	0.0242
58671.0098459231	0.887137904763222	15.6538	0.0299
58671.0099559204	0.892097785137594	15.7034	0.0316
58671.0100759174	0.897508564405143	15.6985	0.0259
58671.0101959145	0.902919343672693	15.6281	0.0265
58671.0103059117	0.907879224512726	15.659	0.0251
58671.0104259088	0.913290003780276	15.6941	0.0238
58671.0105359061	0.918249884620309	15.7311	0.0285
58671.0106559031	0.923660663422197	15.6435	0.0246
58671.0107759001	0.929071442689747	15.6914	0.029
58671.0108858974	0.93403132352978	15.6624	0.0299
58671.0110058945	0.939442102331668	15.7719	0.0301
58671.0111258915	0.944852881599218	15.6982	0.0255
58671.0112358888	0.949812762904912	15.7307	0.0306
58671.0113558858	0.955223541241139	15.7042	0.0326
58671.0114658831	0.960183422081172	15.697	0.0264
58671.0115858802	0.965594201348722	15.692	0.0247
58671.0117058772	0.971004980616271	15.6829	0.0236
58671.0118158745	0.975964861456305	15.6986	0.0242
58671.0119358715	0.981375640723854	15.7113	0.028
58671.0120558685	0.986786419060081	15.6998	0.0243
58671.0121658658	0.991746300365776	15.6879	0.0276
58671.0122858629	0.997157079167664	15.7723	0.027
58671.0124058599	0.00256785796955228	15.7091	0.0257
58671.0125158572	0.00752773880958557	15.7481	0.0282
58671.0126358542	0.0129385180771351	15.6894	0.0277
58671.0127458515	0.0178983989171684	15.6704	0.0282
58671.0128658485	0.0233091777190566	15.7147	0.0293
58671.0129758458	0.0282690585590899	15.6773	0.0272
58671.0130958429	0.0336798378266394	15.6695	0.0286
58671.0132158399	0.0390906161628664	15.7217	0.0249
58671.0133258372	0.0440504970028996	15.6955	0.024
58671.0134458342	0.0494612762704492	15.8032	0.0319
58671.0135658313	0.0548720546066761	15.686	0.0246
58671.0136758286	0.0598319359123707	15.7113	0.0322
58671.0137958256	0.0652427151799202	15.6788	0.0277
58671.0139058229	0.0702025950886309	15.7372	0.0246
58671.0140258199	0.0756133743561804	15.737	0.0283
58671.0141458169	0.0810241531580687	15.7206	0.0261
58671.0142558142	0.0859840339981019	15.7405	0.0237
58671.0143758113	0.0913948127999902	15.7	0.0294
58671.0144958083	0.0968055920675397	15.701	0.0317
58671.0146058056	0.101765472441912	15.7668	0.0304
58671.0147258026	0.107176251709461	15.7036	0.0245
58671.0148457996	0.112587030511349	15.7077	0.0234
58671.0149557969	0.117546910885721	15.7286	0.0251
58671.015075794	0.122957690153271	15.7316	0.0295
58671.0151857912	0.127917570527643	15.7327	0.0275
58671.0153057883	0.133328349329531	15.7471	0.0284
58671.0154257853	0.138739128597081	15.6449	0.03
58671.0155357826	0.143699008971453	15.7283	0.0338
58671.0156557796	0.149109787773341	15.7122	0.037
58671.0157657769	0.154069668147713	15.7402	0.0284
58671.0158857739	0.159480447415262	15.7259	0.0284
58671.016005771	0.164891226217151	15.803	0.0323
58671.0161157683	0.169851106591523	15.7707	0.0277
58671.0162357653	0.175261885393411	15.7701	0.0312
58671.0163457626	0.180221766233444	15.6891	0.027
58671.0164657596	0.185632545035332	15.8309	0.0258
58671.0165857566	0.191043323837221	15.7465	0.0235
58671.0166957539	0.196003204677254	15.7837	0.031
58671.0168157509	0.20141398254782	15.7824	0.0296
58671.016935748	0.206824761815369	15.772	0.0283
58671.0170457453	0.211784643121064	15.786	0.0286
58671.0171657423	0.217195420991629	15.7646	0.0237
58671.0172857393	0.222606200259179	15.81	0.0337
58671.0173957366	0.227566080633551	15.7775	0.0305
58671.0175157336	0.232976859435439	15.7999	0.0354
58671.0176257309	0.237936739809811	15.7562	0.0322
58671.0177457279	0.243347518611699	15.7766	0.0276
58671.017865725	0.248758296947926	15.747	0.0289
58671.0179757223	0.25371817778796	15.7512	0.0233
58671.0180957193	0.259128957055509	15.8002	0.0269
58671.0182057166	0.26408883696422	15.7964	0.0303
58671.0183257136	0.269499615766108	15.7729	0.0336
58671.0184457106	0.274910394567996	15.6725	0.0327
58671.0185557079	0.279870274942368	15.7711	0.0317
58671.0186757049	0.285281053744256	15.7857	0.0275
58671.018795702	0.290691832546145	15.7728	0.0263
58671.0189056992	0.295651712454855	15.7944	0.0359
58671.0190256963	0.301062491722405	15.7445	0.0253
58671.0191356936	0.306022372096777	15.7929	0.0283
58671.0192556906	0.311433150433004	15.7405	0.033
58671.0193756876	0.316843928769231	15.7548	0.0251
58671.0194856849	0.321803810074925	15.7712	0.0265
58671.0196056819	0.327214587945491	15.7457	0.0317
58671.0197156792	0.332174468785524	15.7093	0.0328
58671.0198356762	0.337585247121751	15.7292	0.0265
58671.0199556732	0.34299602592364	15.7613	0.0271
58671.0200656705	0.347955906298012	15.791	0.0329
58671.0201856676	0.3533666850999	15.7674	0.0309
58671.0203056646	0.358777463901788	15.7984	0.0332
58671.0204156619	0.36373734427616	15.7483	0.0296
58671.0205356589	0.369148123078048	15.7343	0.0242
58671.0206556559	0.374558900948614	15.7651	0.0265
58671.0207656532	0.379518781788647	15.7316	0.0277
58671.0208856502	0.384929560590535	15.6886	0.0267
58671.0209956475	0.389889440964907	15.8084	0.0301
58671.0211156445	0.395300219301134	15.7786	0.0306
58671.0212356416	0.400710998103023	15.7225	0.0315
58671.0213456388	0.405670878477395	15.6819	0.0293
58671.0214656359	0.411081656813622	15.7548	0.026
58671.0215856329	0.41649243561551	15.7969	0.0359
58671.0216956302	0.421452315989882	15.7254	0.0347
58671.0218156272	0.426863094326109	15.6933	0.0266
58671.0219256245	0.431822974700481	15.6853	0.0278
58671.0220456215	0.437233753502369	15.6585	0.0236
58671.0221556188	0.442193632945418	15.6361	0.0251
58671.0222756158	0.447604412212968	15.6561	0.0277
58671.0223956128	0.453015191014856	15.6617	0.0288
58671.0225056101	0.457975070457906	15.6362	0.0256
58671.0226256071	0.463385849259794	15.6556	0.0258
58671.0227456041	0.468796628061682	15.6548	0.0255
58671.0228556014	0.473756507970393	15.6168	0.0242
58671.0229755984	0.479167286772281	15.6691	0.0269
58671.0230955955	0.484578065108508	15.6118	0.0212
58671.0232055927	0.48953794548288	15.6172	0.027
58671.0233255898	0.494948723819107	15.6386	0.0343
58671.023435587	0.499908604193479	15.5347	0.0238
58671.0235555841	0.505319382064044	15.5572	0.0235
58671.0236755811	0.510730160865933	15.5629	0.0229
58671.0237855784	0.515690041705966	15.5843	0.0258
58671.0239055754	0.521100819576532	15.5769	0.0224
58671.0240255724	0.52651159837842	15.5577	0.0278
58671.0241355697	0.531471478287131	15.5766	0.0277
58671.0242555667	0.536882256623358	15.542	0.0264
58671.024365564	0.54184213699773	15.5456	0.0267
58671.024485561	0.547252915333956	15.6095	0.0304
58671.024605558	0.552663693670183	15.568	0.0277
58671.0247155553	0.557623574044555	15.5751	0.0221
58671.0248355523	0.563034352846444	15.601	0.0306
58671.0249455496	0.567994232755154	15.5506	0.0266
58671.0250655466	0.57340501062572	15.6281	0.0323
58671.0251855436	0.578815789427608	15.5929	0.0274
58671.0252955409	0.58377566980198	15.5467	0.0257
58671.0254155379	0.589186448138207	15.531	0.0269
58671.0255255352	0.594146328046918	15.5303	0.023
58671.0256455322	0.599557106383145	15.5904	0.024
58671.0257655293	0.604967884719372	15.5317	0.0192
58671.0258755265	0.609927765093744	15.5383	0.0252
58671.0259955236	0.615338543429971	15.551	0.0251
58671.0261155206	0.620749321766198	15.5739	0.0224
58671.0262255178	0.625709201674908	15.5465	0.0243
58671.0263455149	0.631119980476797	15.5351	0.0246
58671.0264655119	0.636530758347362	15.5659	0.0263
58671.0265755092	0.641490638721734	15.5584	0.0247
58671.0266955062	0.646901417057961	15.5269	0.0204
58671.0268055034	0.651861296501011	15.5843	0.026
58671.0269255005	0.657272075302899	15.5069	0.0262
58671.0270454975	0.662682853639126	15.5383	0.0237
58671.0271554948	0.667642733547837	15.5663	0.0287
58671.0272754918	0.673053511884063	15.6104	0.0323
58671.0273954888	0.67846429022029	15.6162	0.0277
58671.0275054861	0.683424170129001	15.5062	0.022
58671.0276254831	0.688834948465228	15.6129	0.025
58671.0277354804	0.6937948288396	15.5638	0.027
58671.0278554774	0.699205606244504	15.6054	0.0228
58671.0279754744	0.704616385046393	15.5912	0.0265
58671.0280854717	0.709576265420765	15.6204	0.0265
58671.0282054687	0.71498704329133	15.5593	0.028
58671.0283154659	0.719946923200041	15.6187	0.0254
58671.028435463	0.725357701536268	15.5545	0.0251
58671.02855546	0.730768479872495	15.6218	0.0321
58671.0286654573	0.735728359781206	15.6451	0.0254
58671.0287854543	0.741139138117433	15.66	0.0254
58671.0289054513	0.746549915987998	15.6203	0.0261
58671.0290154486	0.75150979636237	15.6177	0.0219
58671.0291354456	0.756920574698597	15.6417	0.03
58671.0292454429	0.761880455072969	15.5457	0.0261
58671.0293654399	0.767291232477874	15.6313	0.0249
58671.0294854369	0.772702010814101	15.5901	0.0279
58671.0295954342	0.777661891188473	15.6319	0.0243
58671.0297154312	0.783072669059038	15.644	0.0219
58671.0298354282	0.788483447395265	15.6392	0.0223
58671.0299454255	0.793443327303976	15.6712	0.0319
58671.0300654225	0.798854105174541	15.5874	0.0249
58671.0301754197	0.803813985083252	15.5929	0.0227
58671.0302954168	0.809224763419479	15.6584	0.0292
58671.0304154138	0.814635541290045	15.6433	0.0269
58671.030525411	0.819595421198756	15.6677	0.03
58671.0306454081	0.825006199534982	15.6118	0.0224
58671.0307654051	0.830416977405548	15.6418	0.0254
58671.0308754023	0.835376857314259	15.5833	0.0265
58671.0309953994	0.840787635650486	15.6931	0.028
58671.0311053966	0.845747515559196	15.6838	0.0325
58671.0312253936	0.851158293429762	15.6729	0.0242
58671.0313353909	0.856118173338473	15.6168	0.0217
58671.0314553879	0.8615289516747	15.6858	0.0244
58671.0315753849	0.866939730010927	15.6729	0.0247
58671.0316853822	0.871899609919637	15.6287	0.0258
58671.0318053792	0.877310386858881	15.6435	0.0262
58671.0319253762	0.882721165660769	15.6601	0.0226
58671.0320353735	0.887681045569479	15.7258	0.0352
58671.0321553705	0.893091822974384	15.7012	0.0284
58671.0322753675	0.898502601310611	15.6654	0.0226
58671.0323853648	0.903462481219321	15.7002	0.0265
58671.0325053618	0.908873259089887	15.703	0.0282
58671.0326153591	0.913833138998598	15.6779	0.026
58671.0327353561	0.919243917334825	15.7087	0.0269
58671.0328553531	0.92465469520539	15.7073	0.0224
58671.0329653504	0.929614575114101	15.7166	0.0253
58671.0330853474	0.935025352984667	15.6633	0.0231
58671.0332053444	0.940436130855232	15.7145	0.0366
58671.0333153417	0.945396010763943	15.7225	0.0332
58671.0334353387	0.95080678910017	15.675	0.0289
58671.033545336	0.955766669008881	15.7077	0.0258
58671.033665333	0.961177446413785	15.6426	0.0277
58671.03378533	0.966588224284351	15.6945	0.028
58671.0338953272	0.971548104658723	15.6705	0.0228
58671.0340153242	0.976958882063627	15.7353	0.0263
58671.0341253215	0.981918761972338	15.6856	0.0298
58671.0342453185	0.987329540308565	15.7415	0.0312
58671.0343653155	0.992740317713469	15.6796	0.0293
58671.0344753128	0.99770019762218	15.7875	0.0345
58671.0345953098	0.00311097549274564	15.6901	0.0347
58671.0347153068	0.00852175336331129	15.7212	0.0351
58671.0348253041	0.013481633272022	15.7455	0.0341
58671.0349453011	0.0188924116082489	15.7524	0.0314
58671.0350552984	0.0238522905856371	15.673	0.0322
58671.0351752954	0.0292630684562027	15.6412	0.0268
58671.0352952924	0.0346738467924297	15.678	0.0278
58671.0354052896	0.0396337262354791	15.7162	0.0343
58671.0355252867	0.0450445041060448	15.7497	0.039
58671.0356452837	0.0504552819766104	15.7409	0.0317
58671.0357552809	0.0554151614196599	15.69	0.0283
58671.0358752779	0.0608259397558868	15.6941	0.0335
58671.0359852752	0.0657858196645975	15.7385	0.0309
58671.0361052722	0.0711965966038406	15.7763	0.0278
58671.0362252692	0.0766073749400675	15.7451	0.031
58671.0363352665	0.0815672548487782	15.7742	0.0317
58671.0364552635	0.0869780322536826	15.6637	0.0278
58671.0365652608	0.091937911696732	15.6759	0.0308
58671.0366852578	0.0973486895672977	15.7326	0.0296
58671.0368052548	0.102759467437863	15.7545	0.0349
58671.036915252	0.107719347346574	15.7482	0.0294
58671.037035249	0.11313012521714	15.7115	0.034
58671.0371552461	0.118540903087705	15.7328	0.036
58671.0372652433	0.123500782530755	15.7691	0.0312
58671.0373852403	0.12891156040132	15.7334	0.0315
58671.0374952376	0.133871440310031	15.7151	0.0316
58671.0376152346	0.139282217714936	15.7763	0.0305
58671.0377352316	0.144692996051162	15.7822	0.0296
58671.0378452289	0.149652875494212	15.8057	0.0337
58671.0379652259	0.155063652899116	15.8054	0.0295
58671.0380852229	0.160474430769682	15.7737	0.0267
58671.0381952201	0.165434310212731	15.7816	0.0329
58671.0383152171	0.170845088083297	15.7514	0.03
58671.0384252144	0.175804967526346	15.6917	0.0351
58671.0385452114	0.181215745396912	15.772	0.0344
58671.0386652084	0.186626522801816	15.7574	0.0345
58671.0387752057	0.191586402710527	15.7559	0.0318
58671.0388952027	0.196997180581093	15.8169	0.0334
58671.0390151997	0.202407957520336	15.7168	0.0257
58671.039125197	0.207367837429047	15.7138	0.0269
58671.039245194	0.212778615299612	15.7246	0.032
58671.0393551912	0.217738494277	15.816	0.0282
58671.0394751882	0.223149272147566	15.7313	0.0268
58671.0395951852	0.228560050018132	15.7783	0.0331
58671.0397051825	0.233519929461181	15.7472	0.0338
58671.0398251795	0.238930706866086	15.7684	0.0283
58671.0399351768	0.243890586774796	15.7909	0.031
58671.0400551738	0.249301364179701	15.7641	0.0343
58671.0401751708	0.254712142050266	15.7472	0.0265
58671.040285168	0.259672021493316	15.7239	0.0346
58671.040405165	0.26508279889822	15.764	0.0347
58671.040525162	0.270493576768786	15.8265	0.0335
58671.0406351593	0.275453456211835	15.8427	0.0327
58671.0407551563	0.28086423361674	15.7757	0.0368
58671.0408651536	0.285824113059789	15.7355	0.0316
58671.0409851506	0.291234890930355	15.8052	0.03
58671.0411051476	0.296645668335259	15.7686	0.0282
58671.0412151448	0.301605547778308	15.8424	0.038
58671.0413351418	0.307016325648874	15.8321	0.0325
58671.0414551388	0.312427102588117	15.7731	0.0265
58671.0415651361	0.317386982496828	15.7655	0.0313
58671.0416851331	0.322797759901732	15.738	0.0362
58671.0417951304	0.327757639810443	15.7279	0.029
58671.0419151273	0.333168416749686	15.7841	0.0327
58671.0420351244	0.338579194620252	15.8123	0.032
58671.0421451216	0.343539074063301	15.767	0.0385
58671.0422651186	0.348949851468205	15.767	0.0329
58671.0423851156	0.35436062887311	15.7164	0.0323
58671.0424951129	0.359320508781821	15.7623	0.0285
58671.0426151099	0.364731285721064	15.7257	0.031
58671.0427251071	0.369691165164113	15.8205	0.0306
58671.0428451041	0.375101943034679	15.7512	0.029
58671.0429651011	0.380512719973922	15.7487	0.034
58671.0430750984	0.385472599416971	15.7499	0.0315
58671.0431950954	0.390883377753198	15.7226	0.0305
58671.0433050926	0.395843256264925	15.7605	0.031
58671.0434250897	0.401254034135491	15.7018	0.0298
58671.0435450867	0.406664811540395	15.7104	0.03
58671.0436550839	0.411624690517783	15.7647	0.0341
58671.0437750809	0.417035468388349	15.7263	0.0284
58671.0438950779	0.422446245793253	15.6863	0.0263
58671.0440050752	0.427406124770641	15.7245	0.0243
58671.0441250722	0.432816902175546	15.6857	0.0255
58671.0442350694	0.437776782084256	15.83	0.0398
58671.0443550664	0.443187559489161	15.7122	0.0355
58671.0444750634	0.448598336894065	15.7019	0.0278
58671.0445850607	0.453558216337115	15.6655	0.0268
58671.0447050577	0.458968993276358	15.6868	0.0271
58671.0448250547	0.464379770681262	15.6499	0.0333
58672.9850040133	0.948869557585567	15.6988	0.0431
58672.98512401	0.95428032008931	15.604	0.0329
58672.9852440067	0.959691083524376	15.6895	0.0298
58672.9853540036	0.964650948997587	15.6858	0.0291
58672.9854740003	0.970061711966991	15.7018	0.0352
58672.9855839973	0.975021578371525	15.7663	0.0344
58672.9857039939	0.980432340875268	15.6567	0.0321
58672.9858239906	0.985843103844672	15.6265	0.0327
58672.9859339876	0.990802970249206	15.7557	0.0354
58672.9860539843	0.996213732752949	15.6314	0.036
58672.9861739809	0.00162449572235346	15.7603	0.0316
58672.9862839779	0.00658436212688684	15.6839	0.0303
58672.9864039746	0.01199512463063	15.7501	0.0389
58672.9865139715	0.0169549905695021	15.7591	0.0333
58672.9866339682	0.0223657535389066	15.6696	0.0321
58672.9867539649	0.0277765160426497	15.6771	0.0237
58672.9868639619	0.0327363819815218	15.7552	0.03
58672.9869839585	0.0381471454165876	15.6521	0.0284
58672.9871039552	0.0435579079203308	15.6918	0.0258
58672.9872139522	0.0485177738592029	15.7277	0.0297
58672.9873339488	0.0539285368286073	15.7225	0.0312
58672.9874439458	0.0588884027674794	15.7776	0.0289
58672.9875639425	0.0642991652712226	15.6822	0.03
58672.9876839392	0.0697099287062883	15.7488	0.0336
58672.9877939361	0.0746697941794991	15.7011	0.0272
58672.9879139328	0.0800805571489036	15.6542	0.0256
58672.9880339295	0.0854913201183081	15.6814	0.0301
58672.9881439264	0.0904511860571802	15.7841	0.0374
58672.9882639231	0.0958619485609233	15.7397	0.032
58672.9883739201	0.100821814499795	15.7126	0.0331
58672.9884939167	0.106232577934861	15.7201	0.0329
58672.9886139134	0.111643339972943	15.7108	0.0332
58672.9887239104	0.116603205911815	15.6889	0.029
58672.988843907	0.12201396888122	15.6518	0.0346
58672.988953904	0.12697383435443	15.6756	0.0324
58672.9890739007	0.132384597323835	15.7491	0.0364
58672.9891938974	0.137795360293239	15.7548	0.0392
58672.9893038943	0.14275522576645	15.7033	0.0305
58672.989423891	0.148165988735855	15.7441	0.0318
58672.9895438877	0.153576751705259	15.7356	0.0342
58672.9896538846	0.158536616712809	15.758	0.0371
58672.9897738813	0.163947379682213	15.745	0.0344
58672.9898838782	0.168907246086746	15.7355	0.0277
58672.9900038749	0.174318008124828	15.7867	0.038
58672.9901238716	0.179728771094233	15.6591	0.0277
58672.9902338685	0.184688637033105	15.7566	0.0417
58672.9903538652	0.190099399536848	15.7353	0.0384
58672.9904738619	0.195510162506253	15.7952	0.0312
58672.9905838588	0.200470027979463	15.7236	0.0285
58672.9907038555	0.205880790483207	15.7351	0.0281
58672.9908238522	0.211291553452611	15.7181	0.0302
58672.9909338491	0.216251419391483	15.7235	0.0341
58672.9910538458	0.221662181429565	15.783	0.0342
58672.9911638428	0.226622047368437	15.7944	0.0348
58672.9912838394	0.232032810337842	15.7545	0.031
58672.9913938364	0.236992676276714	15.7972	0.0351
58672.9915138331	0.242403438314795	15.7667	0.0265
58672.9916338297	0.2478142012842	15.7592	0.0313
58672.9917438267	0.252774067223072	15.7604	0.0303
58672.9918638234	0.258184829726815	15.7852	0.0317
58672.99198382	0.263595592230558	15.7324	0.0295
58672.992093817	0.268555457703769	15.7654	0.0325
58672.9922138137	0.273966220673174	15.746	0.0353
58672.9923238106	0.278926086146384	15.8085	0.0378
58672.9924438073	0.284336849115789	15.7733	0.025
58672.992563804	0.289747611153871	15.743	0.0299
58672.9926738009	0.294707476627082	15.79	0.0299
58672.9927937976	0.300118240062147	15.7509	0.0358
58672.9929137943	0.305529002100229	15.7685	0.0296
58672.9930237912	0.31048886757344	15.7361	0.0334
58672.9931437879	0.315899630542845	15.7335	0.0262
58672.9932637846	0.321310393046588	15.718	0.0298
58672.9933737815	0.326270258519799	15.8249	0.0335
58672.9934937782	0.331681021489203	15.7601	0.0358
58672.9936037751	0.336640886962414	15.6962	0.0314
58672.9937237718	0.342051649466157	15.7845	0.0308
58672.9938337687	0.347011514939368	15.7143	0.0345
58672.9939537654	0.35242227697745	15.7368	0.0347
58672.9940737621	0.357833039946854	15.7435	0.0255
58672.994183759	0.362792905885726	15.7317	0.0259
58672.9943037557	0.368203667923808	15.7249	0.0358
58672.9944237524	0.373614430427551	15.7685	0.0324
58672.9945337493	0.378574296366423	15.7927	0.034
58672.994653746	0.383985058404505	15.7222	0.024
58672.9947637429	0.388944924343377	15.6748	0.0309
58672.9948837396	0.394355686847121	15.8074	0.0329
58672.9950037363	0.399766448885202	15.7144	0.0277
58672.9951137332	0.404726314824075	15.6622	0.0273
58672.9952337299	0.410137077327818	15.7012	0.0285
58672.9953537266	0.4155478393659	15.77	0.0314
58672.9954637235	0.42050770483911	15.6645	0.0278
58672.9955837202	0.425918467342854	15.7085	0.0275
58672.9956937171	0.430878333747387	15.7083	0.034
58672.9958137138	0.436289095319808	15.6872	0.0283
58672.9959337105	0.441699857823551	15.6988	0.0284
58672.9960437074	0.446659723296762	15.6837	0.0303
58672.9961637041	0.452070485800505	15.687	0.0257
58672.9962837008	0.457481248304248	15.6561	0.0297
58672.9963936977	0.462441113777459	15.6706	0.0316
58672.9965136944	0.467851875815541	15.6885	0.0263
58672.996633691	0.473262638784945	15.6371	0.031
58672.996743688	0.478222504258156	15.6405	0.0358
58672.9968636847	0.483633266296238	15.5911	0.0265
58672.9969736816	0.488593131769449	15.598	0.0295
58672.9970936783	0.494003894273192	15.5957	0.0268
58672.9972036752	0.498963759280741	15.545	0.0331
58672.9973236719	0.504374521784484	15.5612	0.0286
58672.9974436686	0.509785284753889	15.5801	0.032
58672.9975536655	0.514745149761438	15.4945	0.0207
58672.9976736622	0.520155912265182	15.4877	0.0234
58672.9977936588	0.525566674768925	15.5589	0.0297
58672.9979036558	0.530526539310813	15.488	0.0243
58672.9980236524	0.535937302280217	15.5239	0.0289
58672.9981336494	0.540897167753428	15.5708	0.0279
58672.998253646	0.54630792979151	15.4802	0.0214
58672.9983736427	0.551718692295253	15.5224	0.0221
58672.9984836397	0.556678557768464	15.5389	0.0268
58672.9986036363	0.562089319806546	15.4895	0.0261
58672.998723633	0.567500082310289	15.5258	0.0262
58672.9988336299	0.5724599477835	15.6026	0.0232
58672.9989536266	0.577870709821582	15.538	0.0233
58672.9990736233	0.583281472325325	15.5344	0.0223
58672.9991836202	0.588241337798536	15.5659	0.0277
58672.9993036169	0.593652099836618	15.5735	0.0307
58672.9994136138	0.598611965309829	15.6136	0.023
58672.9995336105	0.604022727813572	15.5304	0.027
58672.9996536071	0.609433489385992	15.5675	0.0285
58672.9997636041	0.614393354859203	15.5605	0.0223
58672.9998836008	0.619804117362946	15.5159	0.0255
58673.0000035974	0.625214879401028	15.568	0.0252
58673.0001135944	0.630174744874239	15.5716	0.0292
58673.000233591	0.635585506912321	15.52	0.0233
58673.000343588	0.640545372385532	15.5237	0.0201
58673.0004635846	0.645956134423614	15.4973	0.023
58673.0005735816	0.650915999896824	15.5603	0.0325
58673.0006935783	0.656326762400568	15.5191	0.0234
58673.0008135749	0.661737523972988	15.5696	0.0257
58673.0009235719	0.66669738991186	15.5385	0.026
58673.0010435685	0.672108151949942	15.547	0.0268
58673.0011635652	0.677518913988024	15.6112	0.0293
58673.0012735621	0.682478778995574	15.54	0.0215
58673.0013935588	0.687889541499317	15.5519	0.0231
58673.0015035557	0.692849406506866	15.5335	0.0256
58673.0016235524	0.698260169010609	15.5982	0.0278
58673.0017435491	0.703670931048691	15.5761	0.0249
58673.001853546	0.708630796056241	15.5974	0.021
58673.0019735427	0.714041558559984	15.5725	0.0226
58673.0020935393	0.719452320598066	15.5817	0.0251
58673.0022035362	0.724412185139954	15.5536	0.0243
58673.0023235329	0.729822947643697	15.5759	0.0244
58673.0024335299	0.734782813116908	15.6785	0.0362
58673.0025535265	0.740193574689329	15.6679	0.0313
58673.0026735232	0.745604337193072	15.627	0.0306
58673.0027835201	0.750564202200621	15.5612	0.0256
58673.0029035168	0.755974964238703	15.638	0.03
58673.0030235134	0.761385726276785	15.6058	0.0257
58673.0031335104	0.766345591749996	15.6422	0.0275
58673.003253507	0.771756353788078	15.6589	0.0294
58673.003363504	0.776716218795627	15.6849	0.0294
58673.0034835006	0.782126980833709	15.6406	0.0284
58673.0036034973	0.78753774240613	15.5821	0.0308
58673.0037134942	0.792497607879341	15.6501	0.0282
58673.0038334909	0.797908370383084	15.6426	0.0254
58673.0039434878	0.802868235856295	15.6481	0.0266
58673.0040634845	0.808278997428715	15.6893	0.0274
58673.0041834812	0.813689759001136	15.6727	0.0266
58673.0042934781	0.818649624474347	15.6405	0.0278
58673.0044134748	0.824060386512429	15.6206	0.0266
58673.0045334714	0.82947114855051	15.5882	0.028
58673.0046434684	0.83443101355806	15.6355	0.023
58673.004763465	0.839841775596142	15.6614	0.0272
58673.0048834617	0.845252537634224	15.6239	0.0239
58673.0049934586	0.850212403107435	15.6454	0.0288
58673.0051134553	0.855623164214194	15.7082	0.0343
58673.0052234522	0.860583030153066	15.697	0.027
58673.0053434489	0.865993791725487	15.7024	0.0357
58673.0054634455	0.871404553297907	15.6709	0.0385
58673.0055734425	0.876364418771118	15.6864	0.0347
58673.0056934391	0.8817751808092	15.6835	0.0384
58673.0058034361	0.886735045351088	15.6792	0.0305
58673.0059234327	0.892145807854831	15.6552	0.037
58673.0060434294	0.897556569427252	15.6304	0.0236
58673.0061534263	0.902516434434801	15.6856	0.0311
58673.006273423	0.907927196472883	15.6581	0.0277
58673.0063834199	0.912887061946094	15.7048	0.0256
58673.0065034166	0.918297823052853	15.6831	0.0293
58673.0066234132	0.923708585090935	15.616	0.0255
58673.0067334102	0.928668450564146	15.6931	0.0287
58673.0068534068	0.934079211670905	15.6942	0.0265
58673.0069734035	0.939489974174649	15.699	0.0318
58673.0070834004	0.944449839182198	15.6427	0.032
58673.0072033971	0.949860600754619	15.7247	0.0364
58673.007313394	0.954820465762168	15.6618	0.0336
58673.0074333907	0.96023122780025	15.6562	0.0383
58673.0075533873	0.965641989372671	15.686	0.0311
58673.0076633842	0.970601854845881	15.6962	0.0343
58673.0077833809	0.976012616883963	15.7014	0.0328
58673.0079033775	0.981423377990723	15.7394	0.0326
58673.0080133745	0.986383242998272	15.6936	0.0345
58673.0081333711	0.991794005036354	15.7241	0.0307
58673.0082533678	0.997204766608775	15.7209	0.0288
58673.0083633647	0.00216463161632419	15.6386	0.0353
58673.0084833614	0.00757539365440607	15.7603	0.0448
58673.0085933583	0.0125352586619556	15.7535	0.0336
58673.008713355	0.0179460202343762	15.7123	0.032
58673.0088333516	0.0233567822724581	15.706	0.0452
58673.0089433486	0.0283166472800076	15.7145	0.0474
58673.0090633452	0.0337274088524282	15.6069	0.0428
58673.0091733422	0.0386872738599777	15.7758	0.0671
58673.0092933388	0.0440980358980596	15.6709	0.0366
58673.0094133355	0.0495087974704802	15.7429	0.041
58673.0095233324	0.0544686620123684	15.7782	0.0518
58673.0096433291	0.0598794240504503	15.7137	0.053
58673.0097633257	0.0652901856228709	15.7007	0.039
58673.0098733226	0.0702500506304204	15.7213	0.0443
58673.0099933193	0.0756608126685023	15.6908	0.0417
58673.0101033162	0.0806206767447293	15.6973	0.041
58673.0102233129	0.0860314387828112	15.667	0.0442
58673.0103433095	0.091442200820893	15.7534	0.0448
58673.0104533065	0.0964020653627813	15.7471	0.0481
58673.0105733031	0.101812827400863	15.7046	0.0421
58673.0106932998	0.107223589438945	15.7142	0.0501
58673.0108032967	0.112183453515172	15.7572	0.0491
58673.0109232934	0.117594215087593	15.6213	0.0563
58673.0110332903	0.122554080560803	15.7482	0.0435
58673.0111532869	0.127964841667563	15.756	0.036
58673.0112732836	0.133375603705645	15.6681	0.0483
58673.0113832805	0.138335468247533	15.7351	0.0469
58673.0115032772	0.143746229819953	15.7488	0.0463
58673.0116232738	0.149156991858035	15.7154	0.0381
58673.0117332708	0.154116856399924	15.7035	0.034
58673.0118532674	0.159527617972344	15.7402	0.0385
58673.0119632643	0.164487482979894	15.7299	0.0441
58673.012083261	0.169898244552314	15.7949	0.0327
58673.0122032576	0.175309005659074	15.7228	0.0276
58673.0123132546	0.180268870666623	15.7803	0.0368
58673.0124332512	0.185679632239044	15.7007	0.034
58673.0125432482	0.190639497712255	15.7806	0.0354
58673.0126632448	0.196050258819014	15.7171	0.0354
58673.0127832415	0.201461020391434	15.7936	0.0362
58673.0128932384	0.206420885398984	15.7285	0.0337
58673.013013235	0.211831646505743	15.6654	0.04
58673.013123232	0.216791511513293	15.8293	0.0383
58673.0132432286	0.222202273085713	15.7832	0.0305
58673.0133632253	0.227613034192473	15.8176	0.0465
58673.0134732222	0.232572899200022	15.7504	0.0357
58673.0135932188	0.237983661238104	15.7176	0.0332
58673.0137132155	0.243394421879202	15.7954	0.0292
58673.0138232124	0.248354286886752	15.7314	0.0278
58673.0139432091	0.253765048924834	15.8007	0.0395
58673.0140632057	0.259175810031593	15.7696	0.0359
58673.0141732026	0.264135674573481	15.7697	0.0334
58673.0142931993	0.269546436145902	15.7534	0.0403
58673.0144031962	0.27450630068779	15.7271	0.033
58673.0145231929	0.279917062260211	15.7597	0.0413
58673.0146431895	0.285327824298292	15.7819	0.0324
58673.0147531864	0.290287688374519	15.7455	0.0355
58673.0148731831	0.295698450412601	15.748	0.0387
58673.01498318	0.300658314954489	15.7526	0.0349
58673.0151031767	0.306069076061249	15.7171	0.0327
58673.0152231733	0.311479837633669	15.7949	0.0398
58673.0153331702	0.316439702175558	15.7873	0.0371
58673.0154531669	0.321850463747978	15.8365	0.0481
58673.0155631638	0.326810328289866	15.7826	0.0407
58673.0156831605	0.332221089862287	15.7438	0.0304
58673.0158031571	0.337631850969046	15.7443	0.0375
58673.015913154	0.342591715976596	15.7508	0.0423
58673.0160331507	0.348002477549016	15.7447	0.0354
58673.0161531473	0.353413238190114	15.7254	0.0344
58673.0162631443	0.358373103663325	15.7528	0.0351
58673.0163831409	0.363783865235746	15.7453	0.0345
58673.0165031376	0.369194625876844	15.7248	0.0345
58673.0166131345	0.374154490418732	15.7344	0.0295
58673.0167331311	0.379565251991153	15.7527	0.0279
58673.0168431281	0.384525116998702	15.7017	0.0336
58673.0169631247	0.389935878105462	15.7986	0.0328
58673.0170831213	0.395346639677882	15.7478	0.0328
58673.0171931183	0.40030650421977	15.7308	0.0275
58673.0173131149	0.40571726532653	15.671	0.0351
58673.0174331116	0.41112802689895	15.7295	0.0263
58673.0175431085	0.416087891440839	15.7011	0.032
58673.0176631051	0.421498652081937	15.6983	0.0252
58673.0177731021	0.426458517089486	15.685	0.0277
58673.0178930987	0.431869278661907	15.6977	0.0272
58673.0180130953	0.437280039768666	15.6452	0.0313
58673.0181230923	0.442239904310554	15.7051	0.0271
58673.0182430889	0.447650665882975	15.6568	0.0245
58673.0183530858	0.452610529959202	15.6319	0.0228
58673.0184730825	0.458021291531622	15.6465	0.0259
58673.0185930791	0.463432052638382	15.5856	0.026
58673.018703076	0.46839191718027	15.7671	0.0363
58673.0188230727	0.473802678287029	15.6017	0.0272
58673.0189330696	0.478762543294579	15.5761	0.0303
58673.0190530663	0.484173303935677	15.5568	0.0274
58673.0191730629	0.489584065042436	15.5929	0.027
58673.0192830598	0.494543930049986	15.5311	0.0278
58673.0194030565	0.499954691156745	15.5688	0.0262
58673.0195230531	0.505365452263504	15.5886	0.0263
58673.01963305	0.510325316805393	15.5877	0.0267
58673.0197530467	0.515736077912152	15.5918	0.0303
58673.0198730433	0.521146839484572	15.5609	0.0225
58673.0199830402	0.526106704026461	15.5333	0.0259
58673.0201030369	0.531517464667559	15.5068	0.0302
58673.0202130338	0.536477329209447	15.5125	0.0268
58673.0203330305	0.541888090781868	15.4667	0.0221
58673.0204530271	0.547298851422966	15.5423	0.0243
58673.020563024	0.552258715964854	15.533	0.0268
58673.0206830207	0.557669477537274	15.5163	0.0295
58673.0208030173	0.563080238178372	15.5204	0.0238
58673.0209130142	0.568040102720261	15.5647	0.0262
58673.0210330109	0.57345086382702	15.5654	0.0267
58673.0211430078	0.578410728368908	15.5748	0.0288
58673.0212630044	0.583821489475667	15.5658	0.0325
58673.0213730013	0.588781354017556	15.5509	0.0257
58673.021492998	0.594192115589976	15.5586	0.0248
58673.0216129946	0.599602876231074	15.5613	0.0319
58673.0217229916	0.604562740772963	15.5132	0.0215
58673.0218429882	0.609973501879722	15.5661	0.0267
58673.0219629848	0.61538426252082	15.5216	0.0259
58673.0220729818	0.620344127528369	15.516	0.0259
58673.0221929784	0.625754888635129	15.5814	0.0251
58673.022312975	0.631165649276227	15.541	0.0251
58673.0224229719	0.636125513818115	15.5849	0.0262
58673.0225429686	0.641536274924874	15.5619	0.0352
58673.0226529655	0.646496139001101	15.5883	0.036
58673.0227729621	0.651906900107861	15.5701	0.0342
58673.0228929588	0.65731766121462	15.5614	0.027
58673.0230029557	0.662277525756508	15.5129	0.0246
58673.0231229523	0.667688286863267	15.5913	0.0316
58673.023242949	0.673099047970027	15.5954	0.0259
58673.0233529459	0.678058911580592	15.5757	0.025
58673.0234729425	0.683469673153013	15.6048	0.0257
58673.0235829395	0.688429537694901	15.6102	0.0282
58673.0237029361	0.693840297870338	15.5721	0.0224
58673.0238229327	0.699251059442759	15.5677	0.0265
58673.0239329297	0.704210923984647	15.5566	0.026
58673.0240529263	0.709621684160084	15.6682	0.0312
58673.0241629232	0.714581548701972	15.6109	0.028
58673.0242829199	0.719992309808731	15.672	0.028
58673.0244029165	0.725403070449829	15.5492	0.0223
58673.0245129134	0.730362934991717	15.5587	0.0315
58673.02463291	0.735773696098477	15.6029	0.0276
58673.024742907	0.740733560640365	15.6042	0.029
58673.0248629036	0.746144320815802	15.6327	0.0309
58673.0249829002	0.751555082388222	15.7001	0.0336
58673.0250928972	0.75651494693011	15.5931	0.0285
58673.0252128938	0.761925707105547	15.693	0.0349
58673.0253328904	0.767336468677968	15.5888	0.0283
58673.0254428873	0.772296332754195	15.6231	0.0328
58673.025562884	0.777707093395293	15.6072	0.0308
58673.0256828806	0.783117854502052	15.6454	0.0275
58673.0257928775	0.78807771904394	15.6654	0.0305
58673.0259128742	0.793488479685038	15.6731	0.0314
58673.0260228711	0.798448343761265	15.6288	0.0235
58673.0261428677	0.803859104868025	15.5958	0.0272
58673.0262628644	0.809269865509123	15.6271	0.026
58673.0263728613	0.81422972958535	15.6552	0.0311
58673.0264928579	0.81964049115777	15.7021	0.0343
58673.0266128545	0.825051251333207	15.6322	0.0296
58673.0267228515	0.830011115409434	15.6525	0.0247
58673.0268428481	0.835421876516193	15.6273	0.0258
58673.026952845	0.84038174059242	15.673	0.0285
58673.0270728416	0.845792501233518	15.6775	0.0267
58673.0271828386	0.850752365775406	15.6843	0.03
58673.0273028352	0.856163126416504	15.6614	0.0339
58673.0274228318	0.861573887523264	15.6958	0.0262
58673.0275328287	0.866533751599491	15.6806	0.025
58673.0276528254	0.871944512240589	15.6938	0.0284
58673.027772822	0.877355272881687	15.6804	0.0296
58673.0278828189	0.882315137423575	15.6658	0.0313
58673.0280028156	0.887725897599012	15.6693	0.03
58673.0281228122	0.893136658705771	15.7243	0.0341
58673.0282328091	0.898096522781998	15.6795	0.0356
58673.0283528057	0.903507283423096	15.6642	0.0271
58673.0284628027	0.908467147499323	15.6169	0.0257
58673.0285827993	0.913877908606082	15.6929	0.0309
58673.0287027959	0.919288668781519	15.6704	0.0264
58673.0288127928	0.924248533323407	15.6729	0.0292
58673.0289327895	0.929659294430166	15.6123	0.0318
58673.0290527861	0.935070054605603	15.7047	0.0313
58673.029162783	0.94002991868183	15.679	0.0262
58673.0292827796	0.945440679322928	15.7089	0.0292
58673.0293927766	0.950400543864816	15.6835	0.0316
58673.0295127732	0.955811304040253	15.7007	0.0298
58673.0296327698	0.961222065147012	15.7856	0.0327
58673.0297427667	0.966181929223239	15.7327	0.0309
58673.0298627634	0.971592689864337	15.7195	0.039
58673.0299727603	0.976552553474903	15.7086	0.0322
58673.0300927569	0.981963314581662	15.7319	0.0307
58673.0302127535	0.987374074757099	15.7395	0.031
58673.0303227505	0.992333939298987	15.7206	0.0246
58673.0304427471	0.997744699940085	15.6883	0.0327
58673.0305627437	0.00315546058118343	15.6958	0.0255
58673.0306727406	0.00811532465741038	15.6951	0.027
58673.0307927373	0.0135260852985084	15.7103	0.0352
58673.0309027342	0.0184859489090741	15.7513	0.0328
58673.0310227308	0.0238967100158334	15.719	0.0267
58673.0311427274	0.0293074706569314	15.6686	0.0324
58673.0312527243	0.0342673342674971	15.6742	0.0299
58673.031372721	0.0396780949085951	15.7308	0.0274
58673.0314927176	0.0450888560153544	15.8048	0.0338
58673.0316027145	0.0500487191602588	15.7206	0.0282
58673.0317227111	0.0554594802670181	15.6804	0.0292
58673.0318327081	0.060419344343245	15.6961	0.0281
58673.0319527047	0.0658301045186818	15.7033	0.0283
58673.0320727013	0.0712408651597798	15.6752	0.033
58673.0321826982	0.0762007292360067	15.7382	0.0264
58673.0323026948	0.0816114898771048	15.6701	0.039
58673.0324226915	0.0870222505182028	15.7379	0.0365
58673.0325326884	0.0919821145944297	15.7111	0.0283
58673.032652685	0.0973928747698665	15.7769	0.0343
58673.0327626819	0.102352738846093	15.7463	0.0308
58673.0328826786	0.107763499487191	15.7003	0.0301
58673.0330026752	0.113174259662628	15.6839	0.0289
58673.0331126721	0.118134123738855	15.6789	0.0284
58673.0332326687	0.123544884845614	15.7882	0.0436
58673.0333426656	0.12850474845618	15.6559	0.0406
58673.0334626623	0.133915508631617	15.7383	0.0366
58673.0335826589	0.139326269272715	15.7423	0.034
58673.0336926558	0.144286133348942	15.7068	0.0311
58673.0338126524	0.149696893524379	15.7753	0.0415
58673.0339326491	0.155107654165477	15.6505	0.03
58673.034042646	0.160067517776042	15.7521	0.0444
58673.0341626426	0.16547827841714	15.7661	0.0449
58673.0342726395	0.170438142493367	15.6965	0.0378
58673.0343926361	0.175848903134465	15.7362	0.0383
58673.0345126327	0.181259662844241	15.7348	0.0293
58673.0346226297	0.186219526920468	15.6688	0.0276
58673.0347426263	0.191630288027227	15.7626	0.0302
58673.0348626229	0.197041047737002	15.7553	0.0287
58673.0349726198	0.202000911813229	15.7787	0.0339
58673.0350926164	0.207411671988666	15.7698	0.0286
58673.0352026133	0.212371535599232	15.7086	0.0312
58673.03532261	0.21778229624033	15.7288	0.0335
58673.0354426066	0.223193057347089	15.7312	0.0425
58673.0355526035	0.228152920491993	15.7464	0.0308
58673.0356726001	0.233563681133091	15.8535	0.0415
58673.0357925968	0.238974441774189	15.7593	0.0393
58673.0359025937	0.243934304919094	15.7457	0.037
58673.0360225903	0.249345065560192	15.7192	0.0458
58673.0361325872	0.254304929636419	15.7243	0.0327
58673.0362525838	0.259715689346194	15.8138	0.0333
58673.0363725804	0.265126449987292	15.7337	0.0293
58673.0364825774	0.270086314063519	15.7075	0.0316
58673.036602574	0.275497074238956	15.7815	0.0363
58673.0367125709	0.280456937849522	15.7936	0.0367
58673.0368325675	0.285867698024958	15.7601	0.0319
58673.0369525641	0.291278458666056	15.7571	0.0335
58673.037062561	0.296238322276622	15.8335	0.0325
58673.0371825577	0.30164908291772	15.7847	0.0358
58673.0373025543	0.307059842627496	15.7601	0.0333
58673.0374125512	0.312019706703722	15.7221	0.0359
58673.0375325478	0.31743046734482	15.7189	0.0331
58673.0376425447	0.322390330955386	15.7538	0.0358
58673.0377625413	0.327801090665162	15.7764	0.0301
58673.037882538	0.33321185130626	15.8135	0.0364
58673.0379925349	0.338171714916825	15.79	0.0321
58673.0381125315	0.343582475092262	15.7859	0.035
58673.0382325281	0.34899323573336	15.7837	0.0311
58673.038342525	0.353953099343926	15.7945	0.0337
58673.0384625216	0.359363859519362	15.7999	0.0336
58673.0385725185	0.364323723129928	15.7562	0.0396
58673.0386925152	0.369734483305365	15.758	0.033
58673.0388125118	0.375145243480802	15.7381	0.0285
58673.0389225087	0.380105107557029	15.7495	0.034
58673.0390425053	0.385515867732465	15.7	0.0359
58673.0391525022	0.39047573087737	15.7203	0.0269
58673.0392724988	0.395886491052806	15.7755	0.0282
58673.0393924955	0.401297251693904	15.6801	0.0325
58673.0395024923	0.406257114838809	15.7326	0.0389
58673.039622489	0.411667875479907	15.7083	0.0293
58673.0397424856	0.417078635655344	15.7174	0.0307
58673.0398524825	0.422038499265909	15.7537	0.0275
58673.0399724791	0.427449259441346	15.7323	0.0313
58673.040082476	0.432409123051912	15.7287	0.0312
58673.0402024726	0.437819882761687	15.6964	0.0339
58673.0403224693	0.443230642937124	15.7206	0.0307
58673.0404324662	0.448190507013351	15.6906	0.0372
58673.0405524628	0.453601266723126	15.6553	0.0348
58673.0406724594	0.459012027364224	15.6587	0.0353
58673.0407824563	0.46397189097479	15.6799	0.0331
58673.0409024529	0.469382650684565	15.5979	0.0367
58673.0410124498	0.474342514295131	15.6168	0.0334
58673.0411324465	0.479753274936229	15.5651	0.0245
58673.0412524431	0.485164034180343	15.5756	0.0253
58673.04136244	0.49012389825657	15.5686	0.0337
58673.0414824366	0.495534658432007	15.5216	0.0292
58673.0416024332	0.500945418141782	15.5704	0.0328
58673.0417124301	0.505905281752348	15.5881	0.0234
58673.0418324267	0.511316041927785	15.5552	0.0262
58673.0419424236	0.516275906004012	15.5357	0.0306
58673.0420624202	0.521686665713787	15.5824	0.0328
58673.0421824169	0.527097425889224	15.5516	0.0249
58673.0422924138	0.532057289034128	15.5582	0.0258
58673.0424124104	0.537468049675226	15.5243	0.0258
58673.0425224073	0.542427912820131	15.5791	0.0291
58673.0426424039	0.547838672995567	15.5631	0.0257
58673.0427624005	0.553249433171004	15.512	0.0244
58673.0428723974	0.55820929678157	15.5443	0.032
58673.042992394	0.563620056957006	15.5318	0.028
58673.0431123906	0.569030816201121	15.5629	0.034
58673.0432223875	0.573990679811686	15.5436	0.0284
58673.0433423842	0.579401440452784	15.631	0.0294
58673.0434523811	0.584361303132027	15.5011	0.0305
58673.0435723777	0.589772063307464	15.5832	0.0265
58673.0436923743	0.595182823482901	15.5397	0.0284
58673.0438023712	0.600142686627805	15.5034	0.0238
58673.0439223678	0.605553446803242	15.5722	0.0317
58673.0440423644	0.610964206978679	15.5855	0.0317
58673.0441523613	0.615924070123583	15.5865	0.0303
58673.0442723579	0.62133483029902	15.5527	0.0284
58673.0443823548	0.626294693443924	15.569	0.0292
58673.0445023514	0.6317054531537	15.5518	0.0274
58673.0446223481	0.637116213329136	15.5295	0.0334
58673.044732345	0.642076077405363	15.4804	0.0262
58673.0448523416	0.647486836649477	15.5473	0.0232
58673.0449623385	0.652446699794382	15.548	0.0253
58673.0450823351	0.65785746043548	15.5392	0.0293
58673.0452023317	0.663268220145255	15.5375	0.0265
58673.0453123286	0.66822808329016	15.5289	0.0228
58673.0454323252	0.673638843465596	15.5857	0.0291
58673.0455523218	0.679049603175372	15.549	0.0257
58673.0456623187	0.684009466785938	15.5567	0.0281
58673.0457823154	0.689420226961374	15.5328	0.0267
58673.0458923122	0.694380090106279	15.5348	0.0215
58673.0460123089	0.699790849816054	15.5518	0.026
58673.0461323055	0.70520160952583	15.5606	0.0257
58673.0462423024	0.710161473136395	15.568	0.024
58673.046362299	0.715572232380509	15.6287	0.0251
58673.0464822956	0.720982993021607	15.6162	0.0238
58673.0465922925	0.725942856166512	15.6294	0.0259
58673.0467122891	0.731353615876287	15.6157	0.0246
58673.046822286	0.736313479021192	15.5826	0.0232
58673.0469422826	0.741724239196628	15.6545	0.0231
58673.0470622792	0.747134998440742	15.6173	0.0213
58673.0471722761	0.752094862516969	15.6569	0.0262
58673.0472922727	0.757505622226745	15.6092	0.0254
58673.0474122693	0.762916381470859	15.6732	0.0297
58673.0475222662	0.767876245081425	15.5554	0.0226
58673.0476422629	0.7732870047912	15.6591	0.0247
58673.0477522597	0.778246867936105	15.6095	0.0257
58673.0478722564	0.783657628111541	15.6563	0.0274
58673.047992253	0.789068387821317	15.6689	0.0317
58673.0481022499	0.794028250966221	15.6245	0.027
58673.0482222465	0.799439011141658	15.651	0.0241
58673.0483322434	0.804398874286562	15.6833	0.0255
58673.04845224	0.809809633530676	15.6782	0.0276
58673.0485722366	0.815220393706113	15.6459	0.0255
58673.0486822335	0.820180256851017	15.6084	0.0266
58673.0488022301	0.825591016560793	15.6625	0.0275
58673.0489222267	0.831001776270568	15.6465	0.0302
58673.0490322236	0.835961639415473	15.6779	0.028
58673.0491522202	0.841372399125248	15.6932	0.0278
58673.0492622171	0.846332262270153	15.6343	0.0247
58673.0493822137	0.851743021979928	15.6486	0.0319
58673.0495022103	0.857153781689703	15.6994	0.0334
58673.0496122072	0.862113644834608	15.6217	0.0241
58673.0497322038	0.867524404544383	15.7051	0.0288
58673.0498522004	0.872935163788497	15.7735	0.0386
58673.0499621973	0.877895027399063	15.6515	0.0296
58673.0500821939	0.8833057875745	15.6932	0.0336
58673.0501921908	0.888265650719404	15.6675	0.0319
58673.0503121874	0.893676409963518	15.6455	0.0304
58673.0504321841	0.899087169673294	15.6631	0.0256
58673.050542181	0.904047033283859	15.7591	0.0378
58673.0506621776	0.909457792527974	15.6905	0.0261
58673.0507721745	0.914417655672878	15.7342	0.0348
58673.0508921711	0.919828415382653	15.6722	0.0319
58673.0510121677	0.925239175092429	15.6891	0.034
58673.0511221646	0.930199037771672	15.6903	0.0283
58673.0512421612	0.935609797947109	15.7	0.0303
58673.0513621578	0.941020557191223	15.6845	0.0343
58673.0514721547	0.945980420801789	15.6083	0.0296
58673.0515921513	0.951391180511564	15.6572	0.0267
58673.0517021482	0.956351042725146	15.6807	0.0341
58673.0518221448	0.961761802434921	15.7247	0.0284
58673.0519421414	0.967172562610358	15.7061	0.0308
58673.0520521383	0.97213242482394	15.7161	0.0295
58673.0521721349	0.977543184999377	15.6517	0.0272
58673.0522921315	0.982953944709152	15.6924	0.0262
58673.0524021284	0.987913807388395	15.6765	0.0293
58673.052522125	0.993324567098171	15.688	0.0262
58673.0526321219	0.998284430243075	15.6696	0.03
58673.0527521185	0.00369518948718905	15.7049	0.0296
58673.0528721151	0.0091059491969645	15.6774	0.0288
58673.052982112	0.0140658123418689	15.672	0.0316
58673.0531021086	0.019476571585983	15.6777	0.0279
58673.0532121055	0.0244364347308874	15.7116	0.0295
58673.0533321021	0.0298471944406629	15.7426	0.0272
58673.0534520987	0.0352579541504383	15.6936	0.0284
58673.0535620956	0.0402178168296814	15.7762	0.0276
58673.0536820922	0.0456285765394568	15.6993	0.0273
58673.0538020888	0.051039335783571	15.7308	0.0312
58673.0539120857	0.0559991989284754	15.732	0.027
58673.0540320823	0.0614099586382508	15.7042	0.0292
58673.0541420792	0.0663698217831552	15.7149	0.0244
58673.0542620758	0.0717805810272694	15.6967	0.0281
58673.0543820724	0.0771913407370448	15.7028	0.0289
58673.0544920693	0.0821512034162879	15.7247	0.0272
58673.0546120659	0.0875619626604021	15.724	0.0238
58673.0547320625	0.0929727223701775	15.7211	0.0287
58673.0548420594	0.0979325850494206	15.726	0.0259
58673.054962056	0.103343344759196	15.8208	0.0329
58673.0550720529	0.108303207438439	15.7401	0.0306
58673.0551920495	0.113713967148215	15.7588	0.0367
58673.0553120461	0.119124726392329	15.7308	0.0269
58673.055422043	0.124084589537233	15.7557	0.027
58673.0555420396	0.129495349247009	15.7116	0.0278
58673.0556620362	0.134906108025461	15.6754	0.0256
58673.055772033	0.139865971170366	15.7381	0.0319
58673.0558920297	0.145276730880141	15.7618	0.0284
58673.0560020265	0.150236593093723	15.7284	0.0303
58673.0561220231	0.155647352803499	15.7398	0.0273
58673.0562420197	0.161058112513274	15.7714	0.0286
58673.0563520166	0.166017975192517	15.7474	0.0241
58673.0564720132	0.171428734436631	15.7272	0.0304
58673.0565820101	0.176388597581536	15.7549	0.0289
58673.0567020067	0.18179935682565	15.7256	0.0326
58673.0568220033	0.187210116535425	15.7114	0.0286
58673.0569320002	0.192169979214668	15.7841	0.0374
58673.0570519968	0.197580737993121	15.6803	0.0379
58673.0571719934	0.202991497702897	15.6938	0.0263
58673.0572819903	0.207951360847801	15.759	0.0333
58673.0574019869	0.213362119626254	15.7645	0.0357
58673.0575119838	0.218321982771158	15.8032	0.0314
58673.0576319804	0.223732742015272	15.7811	0.0263
58673.057751977	0.229143501259387	15.7604	0.0358
58673.0578619739	0.23410336393863	15.6784	0.0279
58673.0579819705	0.239514123648405	15.7354	0.0273
58673.0581019671	0.244924882426858	15.7013	0.0279
58673.058211964	0.249884745571762	15.7776	0.028
58673.0583319606	0.255295505281538	15.7189	0.0388
58673.0584419575	0.260255367960781	15.7765	0.0311
58673.058561954	0.265666126739234	15.8143	0.0364
58673.0586819506	0.271076885983348	15.7956	0.0327
58673.0587919475	0.276036749128252	15.7361	0.026
58673.0589119441	0.281447508372366	15.7823	0.034
58673.059021941	0.286407370585948	15.7708	0.0282
58673.0591419376	0.291818130295724	15.7499	0.0294
58673.0592619342	0.297228889539838	15.7733	0.0336
58673.0593719311	0.302188752219081	15.701	0.0341
58673.0594919277	0.307599511463195	15.8011	0.04
58673.0596119243	0.313010270707309	15.7178	0.0321
58673.0597219212	0.317970133386552	15.7854	0.033
58673.0598419178	0.323380893096328	15.7786	0.0377
58673.0599519146	0.328340754844248	15.7011	0.035
58673.0600719113	0.333751514554024	15.7531	0.0317
58673.0601919079	0.339162274263799	15.7448	0.0345
58673.0603019047	0.34412213601172	15.791	0.0389
58673.0604219013	0.349532895721495	15.734	0.0387
58673.0605418979	0.354943654965609	15.7632	0.0366
58673.0606518948	0.359903517644852	15.7252	0.0307
58673.0607718914	0.365314276888967	15.7522	0.0348
58673.0608818883	0.370274139102548	15.7277	0.0342
58673.0610018849	0.375684898346663	15.7028	0.0305
58673.0611218815	0.381095657590777	15.7258	0.0335
58673.0612318784	0.386055520735681	15.6883	0.0314
58673.061351875	0.391466279048473	15.7642	0.0395
58673.0614718716	0.396877038292587	15.6505	0.0339
58673.0615818685	0.401836901437491	15.746	0.0377
58673.061701865	0.407247660215944	15.7458	0.0297
58673.0618118619	0.412207522895187	15.6588	0.0388
58673.0619318585	0.417618282139301	15.6997	0.0381
58673.0620518551	0.423029041383415	15.7136	0.0339
58673.062161852	0.427988903596997	15.7386	0.0298
58673.0622818486	0.433399663306773	15.7035	0.0291
58673.0623918455	0.438359525986016	15.7636	0.0333
58673.0625118421	0.443770284764469	15.7841	0.0339
58673.0626318387	0.449181044008583	15.6912	0.0321
58673.0627418356	0.454140906687826	15.649	0.0289
58673.0628618321	0.459551665466279	15.6545	0.0236
58673.0629818287	0.464962424710393	15.6967	0.0345
58673.0630918256	0.469922287389636	15.6317	0.0375
58673.0632118222	0.475333046168089	15.617	0.0298
58673.0633218191	0.480292908847332	15.6097	0.031
58673.0634418157	0.485703668091446	15.6125	0.029
58673.0635618123	0.491114426869899	15.5226	0.0262
58673.0636718092	0.496074289549142	15.5812	0.031
58673.0637918058	0.501485048793256	15.5284	0.0266
58673.0639118024	0.506895807106048	15.5939	0.0238
58673.0640217992	0.511855670250952	15.5222	0.0254
58673.0641417958	0.517266429495066	15.5579	0.0311
58673.0642517927	0.522226291242987	15.5524	0.0255
58673.0643717893	0.527637050487101	15.5453	0.0234
58673.0644917859	0.533047809731215	15.5441	0.0256
58673.0646017828	0.538007671944797	15.4956	0.0254
58673.0647217794	0.543418431188911	15.5277	0.0208
58673.0648317763	0.548378293402493	15.516	0.027
58673.0649517728	0.553789052646607	15.5114	0.0222
58673.0650717694	0.559199811890721	15.5599	0.0235
58673.0651817663	0.564159674104303	15.5586	0.03
58673.0653017629	0.569570432417095	15.5373	0.0272
58673.0654217595	0.57498119212687	15.6169	0.0295
58673.0655317564	0.579941054806113	15.5459	0.0271
58673.065651753	0.585351813118905	15.5404	0.028
58673.0657617499	0.590311675798148	15.5383	0.0294
58673.0658817464	0.595722434576601	15.5639	0.027
58673.066001743	0.601133193355054	15.5781	0.0332
58673.0661117399	0.606093056034297	15.5668	0.0318
58673.0662317365	0.611503815278411	15.5174	0.0241
58673.0663517331	0.616914574056864	15.4211	0.0257
58673.06646173	0.621874436270446	15.4861	0.0246
58673.0665817266	0.62728519551456	15.5376	0.023
58673.0666917234	0.632245057728142	15.5567	0.0245
58673.06681172	0.637655816972256	15.5674	0.0328
58673.0669317166	0.643066575750709	15.5141	0.0255
58673.0670417135	0.648026438429952	15.6645	0.031
58673.0671617101	0.653437196742743	15.5666	0.0319
58673.0672817067	0.658847955521196	15.6099	0.0306
58673.0673917036	0.663807818666101	15.5549	0.0277
58673.0675117002	0.669218576978892	15.6003	0.0339
58673.0676316968	0.674629336223006	15.5439	0.0336
58673.0677416936	0.679589198436588	15.5925	0.0268
58673.0678616902	0.684999957215041	15.5483	0.0238
58673.0679716871	0.689959819428623	15.5763	0.022
58673.0680916837	0.695370578672737	15.5476	0.0254
58673.0682016806	0.700330440420657	15.5575	0.0297
58673.0683216771	0.70574119919911	15.6179	0.0264
58673.0684416737	0.711151958443224	15.6163	0.029
58673.0685516706	0.716111820191145	15.617	0.0321


==> BLAP014_lightcurve.txt <==
"HJD (days)"	"Phase"	"Relative Photometry (mag)"	"Uncertainties (mag)"
58690.9666156798	0.178472843486816	16.1542	0.0657
58690.9669556628	0.193032886367291	16.1074	0.0652
58690.9673056453	0.208021166734397	16.2254	0.0592
58690.9676556279	0.223009446170181	16.2479	0.0792
58690.9680056104	0.237997726071626	16.2194	0.0803
58690.9683455935	0.252557768952101	16.1666	0.0673
58690.968695576	0.267546048853546	16.1519	0.0586
58690.9690455585	0.28253432828933	16.1412	0.077
58690.9693955411	0.297522607725114	16.0491	0.0676
58690.9697355241	0.312082650605589	16.0152	0.0591
58690.9700855066	0.327070930507034	15.9756	0.07
58690.9704354892	0.342059209942818	16.102	0.0828
58690.9707854717	0.35704748891294	16.0286	0.059
58690.9711354542	0.372035768348724	16.2076	0.0816
58690.9714754373	0.386595812160522	16.118	0.0665
58690.9718254198	0.401584091130644	16.1255	0.0546
58690.9721754023	0.416572370100766	16.1009	0.0632
58690.9725253849	0.43156064953655	16.2103	0.0674
58690.9728653679	0.446120692417026	16.1011	0.0547
58690.9732153504	0.461108970921487	16.1044	0.0599
58690.9735653329	0.47609725035727	16.0741	0.0509
58690.9739153155	0.491085529327393	16.1532	0.0703
58690.9742552985	0.505645571742207	16.138	0.0608
58690.974605281	0.520633850246668	16.1953	0.0685
58690.9749552635	0.53562212921679	16.1537	0.0607
58690.975305246	0.550610408186913	16.3854	0.0772
58690.9756552285	0.565598686691374	16.2484	0.0745
58690.9759952115	0.580158728640527	16.198	0.0676
58690.9763451941	0.595147007610649	16.313	0.0847
58690.9766951766	0.610135286580771	16.1397	0.0582
58690.9770451591	0.625123564619571	16.1735	0.0712
58690.9773851421	0.639683606568724	16.2482	0.0589
58690.9777351246	0.654671885073185	16.2141	0.0698
58690.9780851071	0.669660163577646	16.2209	0.0687
58690.9784350896	0.684648442082107	16.3737	0.0683
58690.9787750726	0.69920848403126	16.2445	0.063
58690.9791250552	0.714196762535721	16.1832	0.0601
58690.9794750377	0.729185040574521	16.2023	0.0529
58690.9798250202	0.744173319078982	16.1687	0.055
58690.9801750027	0.759161597117782	16.2043	0.055
58690.9805149857	0.773721639066935	16.1609	0.0558
58690.9808649682	0.788709916640073	16.2279	0.059
58690.9812149507	0.803698195144534	16.2306	0.0667
58690.9815649332	0.818686472717673	16.2739	0.0588
58690.9819049162	0.833246514666826	16.2405	0.062
58690.9822548987	0.848234792239964	16.2215	0.074
58690.9826048812	0.863223069813102	16.3227	0.0747
58690.9829548636	0.878211347851902	16.2253	0.0728
58690.9832948466	0.892771389335394	16.2707	0.0759
58690.9836448291	0.907759666908532	16.2652	0.1012
58690.9839948116	0.922747944481671	16.3187	0.0609
58690.9843447941	0.937736222054809	16.2232	0.061
58690.9846947766	0.952724499627948	16.2333	0.0697
58690.9850347596	0.967284540180117	16.2675	0.0604
58690.9853847421	0.982272817753255	16.2027	0.0662
58690.9857347246	0.997261095326394	16.3467	0.0908
58690.9860847071	0.0122493728995323	16.3112	0.0636
58690.98642469	0.0268094139173627	16.2709	0.0757
58690.9867746725	0.0417976914905012	16.3761	0.0799
58690.987124655	0.0567859685979784	16.2752	0.0837
58690.9874746375	0.0717742457054555	16.347	0.0632
58690.9878146205	0.0863342867232859	16.1985	0.0781
58690.9881646029	0.101322563830763	16.2248	0.0648
58690.9885145854	0.11631084093824	16.2542	0.0648
58690.9888645679	0.131299117580056	16.2418	0.0663
58690.9892045509	0.145859158132225	16.2906	0.0623
58690.9895545333	0.160847435239702	16.2518	0.0836
58690.9899045158	0.175835711881518	16.3499	0.079
58690.9902544983	0.190823988988996	16.3442	0.0618
58690.9906044808	0.205812266096473	16.2901	0.0805
58690.9909444637	0.220372305717319	16.1548	0.0508
58690.9912944462	0.235360582359135	16.2102	0.0617
58690.9916444287	0.250348859000951	16.1611	0.0613
58690.9919944111	0.265337136108428	16.1968	0.0569
58690.9923343941	0.279897176194936	16.1992	0.0684
58690.9926843766	0.294885452371091	16.0348	0.0493
58690.993034359	0.309873729012907	16.0527	0.0738
58690.9933843415	0.324862005654722	16.0081	0.0518
58690.9937243245	0.33942204574123	16.1223	0.0828
58690.9940743069	0.354410322383046	16.1011	0.0657
58690.9944242894	0.369398598559201	15.9815	0.0528
58690.9947742718	0.384386874735355	16.1338	0.0763
58690.9951142548	0.398946914356202	16.2087	0.0754
58690.9954642373	0.413935190532357	16.1974	0.0836
58690.9958142197	0.428923466708511	16.0251	0.0784
58690.9961642022	0.443911742884666	16.1916	0.0858
58690.9965141846	0.45890001906082	16.1708	0.0755
58690.9968541676	0.473460058216006	16.0559	0.0595
58690.99720415	0.48844833439216	16.04	0.0514
58690.9975541325	0.503436610568315	16.2626	0.0756
58690.9979041149	0.518424886278808	16.1313	0.0745
58690.9982440979	0.532984924968332	16.1078	0.0654
58690.9985940803	0.547973201144487	16.1979	0.0694
58690.9989440628	0.56296147685498	16.0976	0.0626
58690.9992940452	0.577949752099812	16.1608	0.0608
58690.9996440277	0.592938028275967	16.262	0.0588
58690.9999840106	0.607498066965491	16.2454	0.063
58691.000333993	0.622486342675984	16.2205	0.053
58691.0006839755	0.637474618386477	16.1661	0.0532
58691.0010339579	0.652462893631309	16.1781	0.0514
58691.0013739409	0.667022933252156	16.3396	0.0764
58691.0017239233	0.682011208496988	16.1066	0.0596
58691.0020739057	0.69699948374182	16.2274	0.0516
58691.0024238882	0.711987758986652	16.1223	0.0522
58691.0027638711	0.726547797676176	16.2745	0.0959
58691.0031138535	0.741536072921008	16.1315	0.0615
58691.003463836	0.75652434816584	16.2028	0.065
58691.0038138184	0.771512623410672	16.1519	0.0483
58691.0041638008	0.786500898189843	16.2892	0.0883
58691.0045037838	0.801060936879367	16.236	0.0638
58691.0048537662	0.816049211658537	16.3265	0.0656
58691.0052037486	0.831037486437708	16.2934	0.0653
58691.005553731	0.846025761216879	16.3421	0.0994
58691.005893714	0.860585799906403	16.3578	0.0805
58691.0062436964	0.875574074685574	16.187	0.0667
58691.0065936788	0.890562349464744	16.1655	0.0537
58691.0069436612	0.905550623778254	16.1118	0.0688
58691.0072836442	0.920110662002116	16.2549	0.0672
58691.0076336266	0.935098936781287	16.2454	0.0735
58691.007983609	0.950087211560458	16.368	0.0777
58691.951625841	0.362313962075859	16.1329	0.0686
58691.951975823	0.377302222885191	16.1954	0.0515
58691.9523258051	0.392290482763201	16.1161	0.0645
58691.9526657877	0.406850507017225	16.0458	0.0633
58691.9530157698	0.421838767360896	16.3318	0.0825
58691.9533657519	0.436827027704567	16.181	0.0668
58691.953715734	0.451815287582576	16.2407	0.0686
58691.9540557166	0.466375311370939	16.1553	0.0767
58691.9544056986	0.48136357171461	16.1981	0.0646
58691.9547556807	0.496351831592619	16.0669	0.059
58691.9551056628	0.511340091470629	16.3364	0.0758
58691.9554456454	0.525900115258992	16.2657	0.071
58691.9557956275	0.540888375602663	16.2908	0.0566
58691.9561456095	0.555876635480672	16.1585	0.0481
58691.9564955916	0.57086489489302	16.2404	0.0568
58691.9568455737	0.58585315477103	16.2768	0.0678
58691.9571855563	0.600413178559393	16.2038	0.0518
58691.9575355383	0.615401438437402	16.2602	0.0739
58691.9578855204	0.630389697384089	16.1634	0.072
58691.9582355025	0.645377957262099	16.1567	0.0636
58691.9585754851	0.659937981516123	16.244	0.0742
58691.9589254671	0.67492624046281	16.3791	0.0647
58691.9592754492	0.689914500340819	16.241	0.0659
58691.9596254313	0.704902759753168	16.0382	0.059
58691.9599654138	0.719462783075869	16.3291	0.0669
58691.9603153959	0.734451042022556	16.3185	0.0602
58691.960665378	0.749439301434904	16.197	0.06
58691.96101536	0.764427560381591	16.2668	0.0676
58691.9613653421	0.77941581979394	16.1929	0.0544
58691.9617053246	0.79397584265098	16.1696	0.0642
58691.9620553067	0.808964101597667	16.3095	0.07
58691.9624052888	0.823952361010015	16.352	0.0915
58691.9627552708	0.838940619491041	16.1801	0.0558
58691.9630952534	0.853500642348081	16.1726	0.0591
58691.9634452354	0.868488901760429	16.2348	0.0659
58691.9637952175	0.883477160241455	16.1724	0.0647
58691.9641451995	0.898465419188142	16.3138	0.0676
58691.9644851821	0.913025441579521	16.2637	0.057
58691.9648351641	0.928013700526208	16.2685	0.0636
58691.9651851462	0.943001959472895	16.3359	0.0773
58691.9655351282	0.957990217488259	16.3373	0.0669
58691.9658851103	0.972978475969285	16.2436	0.0642
58691.9662250928	0.987538499291986	16.2441	0.083
58691.9665750749	0.00252675777301192	16.4926	0.0964
58691.9669250569	0.0175150162540376	16.2048	0.0731
58691.967275039	0.0325032747350633	16.2454	0.0616
58691.9676150215	0.0470632971264422	16.2338	0.0534
58691.9679650036	0.0620515551418066	16.2817	0.0647
58691.9683149856	0.077039813157171	16.2237	0.0579
58691.9686649676	0.0920280716381967	16.3995	0.0685
58691.9690149497	0.107016329653561	16.3936	0.0713
58691.9693549322	0.121576351579279	16.2893	0.0528
58691.9697049143	0.136564610525966	16.2525	0.0568
58691.9700548963	0.151552868075669	16.3229	0.0702
58691.9704048783	0.166541125625372	16.3982	0.075
58691.9707448608	0.18110114755109	16.3356	0.0579
58691.9710948429	0.196089405566454	16.3102	0.0592
58691.9714448249	0.211077663581818	16.1325	0.0632
58691.9717948069	0.226065921131521	16.2717	0.0517
58691.9721347895	0.240625943057239	16.1866	0.0644
58691.9724847715	0.255614200606942	16.1872	0.0441
58691.9728347535	0.270602458156645	16.1695	0.0478
58691.9731847355	0.285590715706348	16.1112	0.042
58691.9735247181	0.300150738097727	15.9929	0.0453
58691.9738747001	0.31513899564743	16.0914	0.0752
58691.9742246821	0.330127252731472	16.0231	0.0423
58691.9745746641	0.345115510281175	16.0548	0.0421
58691.9749246462	0.360103767830878	16.1801	0.0626
58691.9752646287	0.374663789290935	16.0805	0.0508
58691.9756146107	0.389652045909315	16.2413	0.0623
58691.9759645927	0.404640303459018	16.1274	0.0477
58691.9763145747	0.41962856054306	16.2007	0.0677
58691.9766545573	0.434188582003117	16.0944	0.0591
58691.9770045393	0.449176838621497	16.228	0.0635
58691.9773545213	0.4641650961712	16.1477	0.0609
58691.9777045033	0.479153353255242	16.1878	0.0643
58691.9780444858	0.493713374249637	16.345	0.0937
58691.9783944678	0.508701630868018	16.2277	0.0783
58691.9787444498	0.52368988795206	16.2582	0.0707
58691.9790944318	0.538678145036101	16.1176	0.0413
58691.9794444138	0.553666401188821	16.2407	0.0776
58691.9797843963	0.568226422183216	16.2176	0.0744
58691.9801343783	0.583214678801596	16.1883	0.0634
58691.9804843603	0.598202935885638	16.1739	0.0594
58691.9808343423	0.613191192038357	16.1852	0.0592
58691.9811743249	0.627751213498414	16.1764	0.0655
58691.9815243069	0.642739469651133	16.2203	0.0517
58691.9818742889	0.657727726269513	16.1635	0.0652
58691.9822242709	0.672715982422233	16.14	0.0553
58691.9825642534	0.687276002950966	16.2122	0.0527
58691.9829142354	0.702264259569347	16.2405	0.0724
58691.9832642173	0.717252515256405	16.2702	0.0711
58691.9836141993	0.732240771874785	16.3435	0.0663
58691.9839541818	0.746800792403519	16.2615	0.0718
58691.9843041638	0.761789048556238	16.2893	0.0687
58691.9846541458	0.776777304243296	16.1917	0.0593
58691.9850041278	0.791765560396016	16.3067	0.0511
58691.9853541098	0.806753816548735	16.3044	0.0591
58691.9856940923	0.821313836611807	16.1635	0.0716
58691.9860440743	0.836302092298865	16.2302	0.085
58691.9863940562	0.851290347985923	16.2307	0.0634
58691.9867440382	0.866278604138643	16.1403	0.0635
58691.9870840207	0.880838624201715	16.2942	0.0607
58691.9874340027	0.895826879423112	16.2313	0.0659
58691.9877839847	0.91081513511017	16.3749	0.0597
58691.9881339667	0.925803390797228	16.3392	0.0648
58691.9884739492	0.940363411325961	16.304	0.0873
58691.9888239311	0.955351667013019	16.314	0.0734
58691.9891739131	0.970339922234416	16.4273	0.0842
58691.9895238951	0.985328177921474	16.2247	0.0626
58691.9898738771	0.000316433142870665	16.3321	0.0633
58691.9902138595	0.0148764527402818	16.2728	0.0747
58691.9905638415	0.0298647079616785	16.3572	0.0757
58691.9909138235	0.0448529631830752	16.2443	0.0622
58691.9912638054	0.0598412184044719	16.3669	0.0728
58691.9916037879	0.0744012375362217	16.3352	0.0834
58691.9919537699	0.0893894932232797	16.3798	0.0749
58691.9923037519	0.104377747979015	16.4515	0.0797
58691.9926537338	0.119366003200412	16.3158	0.0664
58691.9929937163	0.133926022332162	16.2709	0.0705
58692.9560936133	0.379442706238478	16.2087	0.0502
58692.9564335954	0.394002709537745	16.2022	0.0517
58692.956783577	0.408990947995335	16.1177	0.0423
58692.9571335586	0.423979186452925	16.237	0.0839
58692.9574835402	0.438967424910516	16.2066	0.0592
58692.9578335217	0.453955662902445	16.0466	0.067
58692.9581735038	0.468515666667372	16.0947	0.0507
58692.9585234854	0.483503904659301	16.166	0.0561
58692.958873467	0.49849214265123	16.1472	0.0453
58692.9592234485	0.513480380643159	16.1243	0.0617
58692.9595634306	0.528040383476764	16.134	0.0568
58692.9599134122	0.543028621934354	16.234	0.0626
58692.9602633938	0.558016859460622	16.2802	0.0829
58692.9606133753	0.573005097452551	16.2015	0.0491
58692.9609533574	0.587565100286156	16.2311	0.0509
58692.961303339	0.602553338278085	16.224	0.0633
58692.9616533205	0.617541575338691	16.1907	0.079
58692.9620033021	0.632529813330621	16.1366	0.0549
58692.9623532836	0.64751805132255	16.2158	0.0736
58692.9626932657	0.662078053690493	16.3448	0.0604
58692.9630432473	0.6770662907511	16.1552	0.0645
58692.9633932288	0.692054528743029	16.2228	0.0649
58692.9637432104	0.707042766269296	16.2766	0.0786
58692.9640831925	0.721602768171579	16.2296	0.083
58692.964433174	0.736591005697846	16.1871	0.0642
58692.9647831556	0.751579243224114	16.3605	0.0973
58692.9651331371	0.766567480750382	16.2587	0.0924
58692.9654731192	0.781127482652664	16.2757	0.073
58692.9658231008	0.796115720178932	16.3307	0.0937
58692.9661730823	0.8111039577052	16.1825	0.0708
58692.9665230639	0.826092194765806	16.4262	0.0984
58692.9668730454	0.841080431826413	16.2007	0.0753
58692.9672130275	0.855640433263034	16.2624	0.0778
58692.967563009	0.87062867032364	16.3387	0.0837
58692.9679129905	0.885616907384247	16.3238	0.0713
58692.9682629721	0.900605144444853	16.2757	0.0574
58692.9686029542	0.915165145881474	16.2639	0.0592
58692.9689529357	0.93015338294208	16.3652	0.074
58692.9693029172	0.945141619537026	16.2647	0.063
58692.9696528988	0.960129856597632	16.351	0.085
58692.9699928808	0.974689857568592	16.2597	0.0596
58692.9703428624	0.989678094629198	16.2864	0.0601
58692.9706928439	0.00466633075848222	16.2476	0.0817
58692.9710428254	0.0196545678190887	16.2315	0.0699
58692.971392807	0.0346428044140339	16.4942	0.1066
58692.971732789	0.0492028053849936	16.3052	0.087
58692.9720827705	0.0641910415142775	16.4154	0.0793
58692.9724327521	0.0791792781092227	16.2799	0.0709
58692.9727827336	0.0941675142385066	16.5376	0.1017
58692.9731227157	0.108727515675128	16.1948	0.0604
58692.9734726972	0.123715751804411	16.344	0.0689
58692.9738226787	0.138703988399357	16.375	0.0834
58692.9741726602	0.153692224528641	16.2023	0.0961
58692.9745126423	0.168252225033939	16.1886	0.0693
58692.9748626238	0.183240461628884	16.2252	0.0821
58692.9752126053	0.198228697758168	16.298	0.0673
58692.9755625868	0.213216933421791	16.263	0.0708
58692.9759125684	0.228205169085413	16.2331	0.0573
58692.9762525504	0.242765170056373	16.145	0.0506
58692.9766025319	0.257753405719995	16.2785	0.0654
58692.9769525134	0.272741641383618	16.0949	0.0502
58692.9773024949	0.287729877512902	16.1491	0.056
58692.977642477	0.302289877552539	16.1638	0.0578
58692.9779924585	0.317278113681823	16.0121	0.0578
58692.97834244	0.332266348879784	16.0262	0.0467
58692.9786924215	0.347254584543407	16.1102	0.0687
58692.9790324035	0.361814584583044	16.112	0.0675
58692.9793823851	0.376802820712328	16.0743	0.0677
58692.9797323666	0.391791055910289	16.1761	0.0765
58692.9800823481	0.406779291108251	16.0847	0.0468
58692.9804323296	0.421767526771873	16.1879	0.0665
58692.9807723116	0.43632752681151	16.0868	0.0477
58692.9811222931	0.451315762475133	16.1449	0.0559
58692.9814722746	0.466303997673094	16.1623	0.0542
58692.9818222561	0.481292232405394	16.2004	0.0669
58692.9821622381	0.495852232445031	16.2301	0.0595
58692.9825122196	0.510840467642993	16.19	0.0615
58692.9828622011	0.525828702840954	16.2532	0.0628
58692.9832121826	0.540816937573254	16.1793	0.0738
58692.9835521646	0.55537693714723	16.2076	0.0655
58692.9839021461	0.57036517187953	16.0724	0.0575
58692.9842521276	0.585353407077491	16.0699	0.0573
58692.9846021091	0.600341641809791	16.2768	0.0772
58692.9849420911	0.614901640918106	16.1524	0.0715
58692.9852920726	0.629889875650406	16.1781	0.0562
58692.9856420541	0.644878110848367	16.2543	0.0843
58692.9859920356	0.659866345115006	16.1938	0.0668
58692.9863320176	0.674426344688982	16.2132	0.0591
58692.9866819991	0.689414578955621	16.2561	0.0606
58692.9870319806	0.704402813687921	16.336	0.071
58692.9873819621	0.719391047954559	16.275	0.0675
58692.9877319435	0.734379282686859	16.1335	0.0553
58692.9880719256	0.748939282260835	16.2851	0.0544
58692.988421907	0.763927516527474	16.1673	0.0579
58692.9887718885	0.778915750794113	16.2504	0.07
58692.98912187	0.793903985060751	16.2315	0.059
58692.989461852	0.808463983703405	16.4859	0.1171
58692.9898118335	0.823452217504382	16.3904	0.0984
58692.9901618149	0.838440451771021	16.2949	0.0901
58692.9905117964	0.85342868603766	16.1702	0.0526
58692.9908617779	0.868416919838637	16.2514	0.0763
58692.9912017599	0.88297691848129	16.2524	0.0641
58692.9915517414	0.897965152282268	16.2592	0.0667
58692.9919017228	0.912953386548907	16.2629	0.074
58692.9922517043	0.927941619884223	16.3403	0.0804
58692.9925916863	0.942501618526876	16.3725	0.0839
58692.9929416678	0.957489852793515	16.3199	0.0737
58692.9932916492	0.972478086128831	16.3038	0.0813
58692.9936416307	0.987466319929808	16.2612	0.0752
58692.9939816127	0.00202631810680032	16.447	0.104
58692.9943315941	0.0170145519077778	16.2378	0.0704
58692.9946815756	0.032002785243094	16.3409	0.0732
58692.995031557	0.0469910185784101	16.2449	0.0655
58692.9953815385	0.0619792519137263	16.2746	0.0707
58692.9957215205	0.0765392505563796	16.3365	0.0641
58692.996071502	0.0915274838916957	16.414	0.0692
58692.9964214834	0.106515717227012	16.3592	0.0648
58692.9967714649	0.121503950562328	16.4349	0.0816
58692.9971114469	0.13606394873932	16.275	0.0601
58692.9974614283	0.151052181608975	16.3328	0.0562
58694.9793041594	0.025038446765393	16.3449	0.1105
58694.97965414	0.0400266405194998	16.1933	0.0999
58694.9800041205	0.0550148342736065	16.2138	0.0986
58694.980354101	0.0700030270963907	16.4458	0.0963
58694.9806940821	0.0845629866234958	16.2901	0.0867
58694.9810440626	0.0995511799119413	16.1398	0.0965
58694.9813940431	0.114539373200387	16.2387	0.1147
58694.9817440236	0.129527566023171	16.5465	0.2147
58694.9820840047	0.144087525084615	16.4455	0.1409
58694.9824339852	0.159075718838722	16.4348	0.0926
58694.9827839658	0.174063911661506	16.2823	0.0889
58694.9831339463	0.18905210448429	16.4237	0.1043
58694.9834839268	0.204040297772735	16.2536	0.09
58694.9838239079	0.218600256834179	16.3678	0.1013
58694.9841738884	0.233588449656963	16.1984	0.0993
58694.9845238689	0.248576642479748	16.2736	0.0854
58694.9848738494	0.263564835302532	16.2458	0.0684
58694.9852138305	0.278124794829637	16.1342	0.069
58694.985563811	0.29311298718676	15.9985	0.0752
58694.9859137915	0.308101180009544	16.0423	0.0652
58694.986263772	0.323089372832328	16.2253	0.0882
58694.9866037531	0.337649330962449	15.9881	0.0556
58694.9869537336	0.352637523785233	16.0588	0.0599
58694.9873037141	0.367625716142356	16.0619	0.0739
58694.9876536946	0.382613908499479	16.1031	0.0645
58694.9880036751	0.397602101322263	16.0751	0.0571
58694.9883436561	0.412162059452385	16.2982	0.0803
58694.9886936366	0.427150251809508	16.1797	0.0688
58694.9890436171	0.442138444166631	16.1853	0.0726
58694.9893935976	0.457126636058092	16.2146	0.066
58694.9897335787	0.471686594188213	16.1733	0.062
58694.9900835592	0.486674786545336	16.1142	0.0685
58694.9904335396	0.501662978902459	16.1331	0.0677
58694.9907835201	0.516651170328259	16.1488	0.0544
58694.9911235012	0.531211128458381	16.1291	0.0716
58694.9914734817	0.546199320815504	16.1252	0.0554
58694.9918234622	0.561187512706965	16.0228	0.0712
58694.9921734427	0.576175704598427	16.3512	0.1029
58694.9925134237	0.590735662728548	16.2597	0.1007
58694.9928634042	0.605723855085671	16.1615	0.099
58694.9932133847	0.62071204604581	16.1472	0.0922
58694.9935633652	0.635700237937272	16.1043	0.0858
58694.9939133457	0.650688429828733	16.0423	0.0932
58694.9942533267	0.665248387493193	16.0882	0.0697
58694.9946033072	0.680236578918993	16.0859	0.0579
58694.9949532877	0.695224770344794	16.1626	0.0696
58694.9953032681	0.710212962236255	16.2207	0.0818
58694.9956432492	0.724772919435054	16.276	0.0881
58694.9959932296	0.739761110395193	16.3559	0.1277
58694.9963432101	0.754749302286655	16.2105	0.0667
58694.9966931906	0.769737493712455	16.2967	0.1103
58694.9970431711	0.784725684672594	16.3301	0.0785
58694.9973831521	0.799285641871393	16.179	0.081
58694.9977331326	0.814273832831532	16.1249	0.0636
58694.998083113	0.829262024257332	16.1565	0.067
58694.9984330935	0.844250215217471	16.3177	0.0766
58694.9987730745	0.858810171950608	16.2688	0.0745
58694.999123055	0.873798363376409	16.1744	0.0794
58694.9994730355	0.888786554336548	16.225	0.0657
58694.9998230159	0.903774745296687	16.173	0.0598
58695.000162997	0.918334702495486	16.3146	0.0815
58695.0005129774	0.933322893455625	16.3044	0.061
58695.0008629579	0.948311083950102	16.432	0.0922
58695.0012129384	0.963299274910241	16.1901	0.0628
58695.0015629188	0.97828746587038	16.3473	0.0698
58695.0019028998	0.992847422603518	16.2429	0.0796
58695.0022528803	0.00783561263233423	16.2069	0.0949
58695.0026028608	0.0228238035924733	16.3847	0.1095
58695.0029528412	0.037811994086951	16.375	0.0832
58695.0032928222	0.0523719503544271	16.2983	0.079
58695.0036428027	0.0673601403832436	16.3222	0.103
58695.0039927831	0.0823483313433826	16.3182	0.0949
58695.0043427636	0.0973365213721991	16.2418	0.0943
58695.0046827446	0.111896478105336	16.2411	0.0975
58695.005032725	0.126884668134153	16.2801	0.0946
58695.0053827055	0.141872858628631	16.2996	0.092
58695.0057326859	0.156861048657447	16.2484	0.0899
58695.0060826664	0.171849238686264	16.3127	0.0784
58695.0064226474	0.186409194488078	16.1318	0.0849
58695.0067726278	0.201397384516895	16.2402	0.0832
58695.0071226083	0.216385574545711	16.3417	0.1069
58695.0074725887	0.231373765040189	16.2187	0.0701
58695.0078125697	0.245933721307665	16.1174	0.0715
58695.0081625502	0.26092191087082	16.0248	0.0658
58695.0085125306	0.275910100433975	16.1011	0.0683
58695.0088625111	0.290898290462792	16.076	0.06
58695.0092024921	0.305458246264607	16.1265	0.0847
58695.0095524725	0.320446435827762	16.0587	0.064
58695.0099024529	0.335434625856578	16.0022	0.0552
58695.0102524334	0.350422815419734	15.9864	0.067
58695.0106024138	0.365411004982889	16.0552	0.0715
58695.0109423948	0.379970960319042	16.0665	0.0639
58695.0112923752	0.394959149882197	16.0596	0.0627
58695.0116423556	0.409947338979691	16.0905	0.0657
58695.0119923361	0.424935529008508	16.0123	0.0605
58695.0123323171	0.439495484344661	16.1963	0.0891
58695.0126822975	0.454483673442155	16.0169	0.0841
58695.0130322779	0.469471862539649	16.0811	0.0845
58695.0133822584	0.484460052102804	16.0575	0.0984
58695.0137222393	0.499020006973296	16.0429	0.0746
58695.0140722198	0.51400819607079	16.1568	0.0701
58695.0144222002	0.528996385168284	16.2547	0.0708
58695.0147721806	0.543984574265778	16.1125	0.0633
58695.015122161	0.558972763828933	16.2619	0.0877
58695.015462142	0.573532718699425	16.0839	0.0769
58695.0158121224	0.588520907796919	16.1798	0.0633
58695.0161621029	0.603509096894413	16.1118	0.0787
58695.0165120833	0.618497285526246	16.325	0.089
58695.0168520642	0.633057240396738	16.0896	0.095
58695.0172020447	0.648045429028571	16.2319	0.086
58695.0175520251	0.663033617660403	16.0475	0.0858
58695.0179020055	0.678021806292236	16.1981	0.0825
58695.0182419865	0.692581760697067	16.1327	0.0734
58695.0185919669	0.707569949794561	16.1585	0.0662
58695.0189419473	0.722558138426393	16.3201	0.1044
58695.0192919277	0.737546326592565	16.1353	0.0862
58695.0196319086	0.752106280997396	16.2042	0.0753
58695.0199818891	0.767094469163567	16.0843	0.0762
58695.0203318695	0.782082658261061	16.2229	0.0675
58695.0206818499	0.797070845961571	16.1385	0.0619
58697.9459036188	0.0720123630017042	16.3267	0.0685
58697.946253598	0.0870004999451339	16.3068	0.0776
58697.9466035772	0.101988636888564	16.3726	0.0705
58697.9469535564	0.116976773366332	16.2497	0.0708
58697.9472935362	0.131536677945405	16.2156	0.0589
58697.9476435154	0.146524814423174	16.3147	0.0563
58697.9479934946	0.161512950900942	16.3475	0.0752
58697.9483434738	0.176501087378711	16.3216	0.081
58697.9486834536	0.191060991492122	16.2976	0.0609
58697.9490334327	0.206049127969891	16.3184	0.065
58697.9493834119	0.221037263981998	16.2513	0.0537
58697.9497333911	0.236025400459766	16.2867	0.0668
58697.9500833703	0.251013536937535	16.1191	0.0529
58697.9504233501	0.265573440119624	16.0993	0.0497
58697.9507733293	0.280561576597393	16.2037	0.0538
58697.9511233085	0.2955497126095	16.0225	0.053
58697.9514732877	0.310537848621607	16.0752	0.0554
58697.9518132674	0.325097752269357	16.1149	0.0523
58697.9521632466	0.340085887815803	16.1309	0.0621
58697.9525132258	0.355074024293572	16.2461	0.0664
58697.952863205	0.370062159840018	16.1403	0.0551
58697.9532131842	0.385050295852125	16.1025	0.0534
58697.9535531639	0.399610199034214	16.1126	0.0634
58697.9539031431	0.41459833458066	16.2324	0.0693
58697.9542531223	0.429586470592767	16.1426	0.0669
58697.9546031015	0.444574606139213	16.0585	0.0768
58697.9549430812	0.459134509786963	16.1678	0.054
58697.9552930604	0.474122645333409	16.0791	0.0536
58697.9556430396	0.489110780414194	16.1436	0.0552
58697.9559930188	0.504098916426301	16.1741	0.0618
58697.9563329985	0.518658819142729	16.2126	0.0706
58697.9566829777	0.533646954689175	16.0294	0.0593
58697.9570329568	0.548635089769959	16.098	0.0601
58697.957382936	0.563623224850744	16.1394	0.0489
58697.9577329152	0.57861136039719	16.0968	0.0564
58697.9580728949	0.593171263113618	16.2915	0.0588
58697.9584228741	0.608159398194402	16.2166	0.0543
58697.9587728533	0.623147533275187	16.2467	0.0541
58697.9591228324	0.638135668355972	16.2236	0.0563
58697.9594628122	0.6526955710724	16.2652	0.0609
58697.9598127913	0.667683705687523	16.2108	0.0621
58697.9601627705	0.682671840768307	16.313	0.064
58697.9605127497	0.697659975849092	16.1947	0.0625
58697.9608527294	0.712219878099859	16.2147	0.0614
58697.9612027086	0.727208012714982	16.3314	0.0745
58697.9615526877	0.742196147795767	16.1884	0.0498
58697.9619026669	0.75718428241089	16.1892	0.054
58697.962252646	0.772172417491674	16.265	0.0679
58697.9625926258	0.786732319742441	16.2182	0.0682
58697.9629426049	0.801720454357564	16.1788	0.0757
58697.9632925841	0.816708588972688	16.1941	0.0499
58697.9636425632	0.83169672312215	16.1905	0.0711
58697.963982543	0.846256625372916	16.2216	0.0621
58697.9643325221	0.86124475998804	16.237	0.0568
58697.9646825013	0.876232894137502	16.2692	0.0619
58697.9650324804	0.891221028286964	16.0834	0.0778
58697.9653724601	0.905780930072069	16.3493	0.0702
58697.9657224393	0.920769064221531	16.3842	0.0747
58697.9660724184	0.935757198836654	16.2556	0.0559
58697.9664223976	0.950745332520455	16.3276	0.0724
58697.9667723767	0.965733466669917	16.355	0.0663
58697.9671123564	0.980293368455023	16.2864	0.0729
58697.9674623356	0.995281502138823	16.2426	0.0633
58697.9678123147	0.0102696362882853	16.3494	0.0981
58697.9681522944	0.0248295376077294	16.2299	0.0869
58697.9685022736	0.0398176717571914	16.2526	0.0651
58697.9688522527	0.0548058054409921	16.1021	0.0776
58697.9692022318	0.0697939391247928	16.1639	0.0789
58697.969552211	0.0847820728085935	16.2501	0.0656
58697.9698921907	0.099341974593699	16.3272	0.0784
58697.9702421698	0.114330107811838	16.3528	0.0675
58697.970592149	0.1293182419613	16.3328	0.0897
58698.9363040882	0.486697704531252	16.2402	0.067
58698.9366540669	0.501685822382569	16.0906	0.0654
58698.9370040457	0.516673940699548	16.1576	0.0514
58698.9373540245	0.531662058550864	16.1752	0.0605
58698.9376940038	0.546221944969147	16.1908	0.0767
58698.9380439826	0.561210062354803	16.1845	0.0707
58698.9383939614	0.576198180671781	16.3008	0.0624
58698.9387439401	0.591186298523098	16.1397	0.0493
58698.9390839195	0.60574618447572	16.1024	0.0562
58698.9394338983	0.620734302792698	16.2262	0.07
58698.939783877	0.635722420178354	16.2551	0.0606
58698.9401338558	0.650710538029671	16.194	0.0528
58698.9404838345	0.665698655415326	16.1895	0.0553
58698.9408238139	0.680258541367948	16.158	0.0712
58698.9411737926	0.695246659219265	16.1736	0.0679
58698.9415237714	0.710234776139259	16.2503	0.0775
58698.9418737501	0.725222893990576	16.2337	0.055
58698.9422137295	0.739782779477537	16.1793	0.0542
58698.9425637082	0.754770896863192	16.2455	0.0607
58698.942913687	0.769759013783187	16.2716	0.0615
58698.9432636657	0.784747131168842	16.2321	0.0653
58698.9436036451	0.799307016655803	16.2807	0.0625
58698.9439536238	0.814295134041458	16.3647	0.0745
58698.9443036026	0.829283250495791	16.2227	0.0582
58698.9446535813	0.844271367881447	16.3404	0.0618
58698.9449935607	0.858831252902746	16.2307	0.0526
58698.9453435394	0.873819370288402	16.2791	0.0708
58698.9456935181	0.888807486742735	16.3321	0.0766
58698.9460434969	0.903795604128391	16.2427	0.0582
58698.9463834762	0.918355489615351	16.3833	0.0872
58698.946733455	0.933343606069684	16.2989	0.0636
58698.9470834337	0.948331722989678	16.2395	0.0739
58698.9474334124	0.963319839909673	16.3795	0.0938
58698.9477733918	0.977879724465311	16.3349	0.0752
58698.9481233705	0.992867841385305	16.2113	0.0756
58698.9484733492	0.00785595783963799	16.2223	0.058
58698.948823328	0.0228440747596323	16.4073	0.0696
58698.9491733067	0.0378321907483041	16.2547	0.055
58698.949513286	0.052392075303942	16.4038	0.0846
58698.9498632648	0.067380191758275	16.4295	0.0777
58698.9502132435	0.0823683082126081	16.2896	0.0567
58698.9505632222	0.0973564246669412	16.2273	0.0696
58698.9509032015	0.111916308756918	16.3211	0.0656
58698.9512531803	0.126904425211251	16.2962	0.081
58698.951603159	0.141892541665584	16.3417	0.0778
58698.9519531377	0.156880657654256	16.3716	0.068
58698.9523031164	0.171868773642927	16.3365	0.0731
58698.9526430957	0.186428658198565	16.2573	0.072
58698.9529930745	0.201416774187237	16.2297	0.0587
58698.9533430532	0.216404889710248	16.2623	0.084
58698.9536930319	0.231393005698919	16.3163	0.0809
58698.9540330112	0.245952890254557	16.2135	0.077
58698.9543829899	0.260941005777568	16.0637	0.0635
58698.9547329687	0.275929122231901	15.9944	0.0607
58698.9550829474	0.290917238220572	16.0912	0.0594
58698.9554229267	0.305477121844888	16.0648	0.0516
58698.9557729054	0.320465237367898	16.0509	0.0476
58698.9561228841	0.335453352890909	16.1269	0.0646
58698.9564728628	0.350441468413919	15.9668	0.0598
58698.9568128421	0.365001352038234	16.0958	0.0554
58698.9571628208	0.379989467561245	16.074	0.0518
58698.9575127995	0.394977583084255	16.143	0.0632
58698.9578627782	0.409965698607266	16.0718	0.0557
58698.9582127569	0.424953813664615	16.0305	0.0518
58698.9585527362	0.43951369728893	16.0219	0.0419
58698.9589027149	0.454501812811941	16.118	0.0497
58698.9592526936	0.46948992786929	16.2088	0.0606
58698.9596026723	0.484478042926639	16.1418	0.0504
58698.9599426516	0.499037926085293	16.0593	0.0417
58698.9602926303	0.514026041142642	16.078	0.0732
58698.960642609	0.529014156199992	16.1358	0.0618
58698.9609925877	0.544002271257341	16.155	0.0515
58698.9613425664	0.558990385849029	16.0144	0.0514
58698.9616825457	0.573550269473344	16.2531	0.0913
58698.9620325244	0.588538384530693	16.1642	0.0595
58698.9623825031	0.603526499588042	16.2641	0.0787
58698.9627324818	0.61851461417973	16.1657	0.0574
58698.9630724611	0.633074497338384	16.2677	0.0638
58698.9634224398	0.648062611464411	16.2981	0.0794
58698.9637724184	0.66305072652176	16.3149	0.0679
58698.9641223971	0.678038841113448	16.1914	0.0673
58698.9644623764	0.692598723806441	16.1873	0.0664
58698.9648123551	0.707586837932467	16.1838	0.0649
58698.9651623338	0.722574952524155	16.2238	0.0836
58698.9655123125	0.737563067115843	16.2431	0.0992
58698.9658622911	0.75255118124187	16.2716	0.0711
58698.9662022704	0.767111063469201	16.2257	0.0489
58698.9665522491	0.782099178060889	16.2227	0.0517
58698.9669022278	0.797087292186916	16.4282	0.0727
58698.9672522065	0.812075406778604	16.2678	0.0517
58698.9675921857	0.826635288540274	16.105	0.056
58698.9679421644	0.841623402666301	16.2641	0.0525
58698.9682921431	0.856611517257988	16.324	0.065
58698.9686421217	0.871599630918354	16.2589	0.0509
58698.968982101	0.886159513611346	16.3748	0.0552
58698.9693320797	0.901147627737373	16.2151	0.0442
58698.9696820584	0.916135741397738	16.309	0.0705
58698.970032037	0.931123855058104	16.2894	0.0459
58698.9703820157	0.94611196918413	16.2682	0.0472
58698.970721995	0.960671850945801	16.3732	0.0717
58698.9710719736	0.975659964606166	16.3262	0.0516
58698.9714219523	0.990648078266531	16.3193	0.0684
58698.9717719309	0.00563619192689657	16.3378	0.0896
58698.9721119102	0.0201960736885667	16.3905	0.0568
58698.9724618889	0.0351841868832707	16.2944	0.0587
58698.9728118675	0.0501723005436361	16.313	0.0605
58698.9731618462	0.0651604137383401	16.3029	0.0582
58698.9735018255	0.0797202955000103	16.1748	0.0753
58698.9738518041	0.0947084086947143	16.3977	0.0649
58698.9742017828	0.109696521889418	16.3169	0.0661
58698.9745517614	0.124684635549784	16.3239	0.0637
58698.9749017401	0.139672748744488	16.4088	0.0599
58698.9752417193	0.154232629574835	16.2583	0.0577
58698.975591698	0.169220742769539	16.2968	0.0564
58698.9759416766	0.184208855964243	16.1503	0.0649
58698.9762916553	0.199196969624609	16.2631	0.0803
58698.9766316345	0.213756850920618	16.1651	0.0563
58698.9769816132	0.228744964115322	16.1695	0.0527
58698.9773315918	0.243733076844364	16.2596	0.0593
58698.9776815705	0.258721189573407	16.1401	0.0752
58702.9252116778	0.314827838446945	16.1232	0.0829
58702.9255616549	0.329815881792456	16.0714	0.0844
58702.9259116319	0.344803925137967	15.9245	0.055
58702.9262516095	0.359363738447428	16.1854	0.0724
58702.9266015866	0.374351781327277	16.1982	0.0912
58702.9269515636	0.389339824207127	16.1729	0.0829
58702.9273015406	0.404327867552638	16.1345	0.0786
58702.9276515176	0.419315909966826	16.1685	0.0613
58702.9279914952	0.433875722810626	16.0506	0.0723
58702.9283414723	0.448863765690476	16.2796	0.0816
58702.9286914493	0.463851808570325	16.2541	0.0796
58702.9290414263	0.478839851450175	16.16	0.0612
58702.9293814039	0.493399664759636	16.2181	0.0676
58702.9297313809	0.508387707639486	16.1208	0.0847
58702.9300813579	0.523375750053674	16.1181	0.0565
58702.9304313349	0.538363792467862	16.1783	0.0616
58702.9307713126	0.552923605311662	16.1697	0.0707
58702.9311212896	0.56791164772585	16.1172	0.0639
58702.9314712666	0.582899690140039	16.2227	0.067
58702.9318212436	0.597887732554227	16.2913	0.0882
58702.9321712206	0.612875774968415	16.2462	0.0647
58702.9325111982	0.627435587346554	16.1281	0.0651
58702.9328611752	0.642423629295081	16.044	0.0756
58702.9332111522	0.657411671709269	16.2561	0.0697
58702.9335611292	0.672399713657796	16.216	0.0649
58702.9339011069	0.686959526035935	16.1232	0.0567
58702.9342510838	0.701947567984462	16.2471	0.0725
58702.9346010608	0.716935609932989	16.3756	0.0825
58702.9349510378	0.731923652347177	16.3379	0.08
58702.9352910155	0.746483464259654	16.1504	0.0502
58702.9356409925	0.76147150574252	16.244	0.0633
58702.9359909694	0.776459547691047	16.2379	0.072
58702.9363409464	0.791447589639574	16.3468	0.0852
58702.9366909234	0.80643563112244	16.3272	0.084
58702.9370309011	0.82099544396624	16.33	0.0691
58702.937380878	0.835983485449106	16.1563	0.0676
58702.937730855	0.850971526931971	16.1409	0.0593
58702.938080832	0.865959568414837	16.3986	0.0786
58702.9384208096	0.880519380327314	16.2345	0.1048
58702.9387707866	0.89550742181018	16.2632	0.0635
58702.9391207636	0.910495463293046	16.2703	0.0922
58702.9394707406	0.925483504775912	16.2196	0.0606
58702.9398107182	0.940043316222727	16.3221	0.0735
58702.9401606952	0.955031357705593	16.2979	0.087
58702.9405106721	0.970019398257136	16.2886	0.0693
58702.9408606491	0.985007439740002	16.181	0.0504
58702.9412106261	0.999995481222868	16.2635	0.0574
58702.9415506037	0.0145552926696837	16.1888	0.0752
58702.9419005806	0.0295433332212269	16.3975	0.0972
58702.9422505576	0.0445313742384315	16.373	0.0683
58702.9426005346	0.059519415255636	16.3087	0.0585
58702.9429405122	0.0740792267024517	16.3575	0.106
58702.9432904892	0.0890672677196562	16.396	0.0871
58702.9436404661	0.104055308271199	16.3229	0.0637
58702.9439904431	0.119043349288404	16.4724	0.0884
58702.9443304207	0.13360316073522	16.3331	0.0771
58702.9446803977	0.148591201286763	16.3047	0.0739
58702.9450303746	0.163579242303967	16.2824	0.0716
58702.9453803516	0.178567282389849	16.2648	0.0817
58702.9457303285	0.193555323407054	16.1222	0.0681
58702.9460703062	0.208115133922547	16.2255	0.0621
58702.9464202831	0.22310317447409	16.159	0.062
58702.9467702601	0.238091214559972	16.1006	0.0737
58702.947120237	0.253079255577177	16.1414	0.0872
58702.9474602146	0.267639065627009	16.0601	0.0574
58702.9478101916	0.282627106178552	16.1634	0.0547
58702.9481601685	0.297615146264434	16.1092	0.0578
58702.9485101455	0.312603186815977	16.0082	0.0508
58702.9488501231	0.32716299733147	16.1542	0.0517
58702.9492001	0.342151037417352	16.0923	0.0494
58702.9495500769	0.357139077037573	16.1546	0.0517
58702.9499000539	0.372127117123455	16.1044	0.0517
58702.9502500308	0.387115157674998	16.0719	0.0468
58702.9505900084	0.40167496772483	16.1841	0.0687
58702.9509399854	0.416663007345051	16.2232	0.0766
58702.9512899623	0.431651047430933	16.2117	0.067
58702.9516399393	0.446639087516814	16.169	0.0733
58702.9519799169	0.461198897566646	16.1461	0.0523
58702.9523298938	0.476186937652528	16.1765	0.048
58702.9526798707	0.491174977272749	16.127	0.0665
58702.9530298477	0.506163017358631	16.2269	0.057
58702.9533698252	0.52072282647714	16.1201	0.0718
58702.9537198022	0.535710866097361	16.1896	0.0729
58702.9540697791	0.550698906183243	16.3429	0.0783
58702.954419756	0.565686945337802	16.3075	0.0924
58702.954769733	0.580674984492362	16.1841	0.0562
58702.9551097106	0.595234794076532	16.2674	0.0787
58702.9554596875	0.610222833696753	16.1582	0.0628
58702.9558096644	0.625210873316973	16.2717	0.0748
58702.9561596413	0.640198912005872	16.2746	0.0865
58702.9564996189	0.654758721590042	16.1732	0.0581
58702.9568495958	0.669746761210263	16.1528	0.0643
58702.9571995728	0.684734800364822	16.182	0.0637
58702.9575495497	0.69972283905372	16.2232	0.0676
58702.9578895272	0.71428264817223	16.159	0.0607
58702.9582395042	0.729270687326789	16.1903	0.0582
58702.9585894811	0.744258726481348	16.2606	0.062
58702.958939458	0.759246765170246	16.2407	0.063
58702.9592794356	0.773806574754417	16.2485	0.0691
58702.9596294125	0.788794613443315	16.1873	0.0545
58702.9599793894	0.803782652132213	16.2263	0.0525
58702.9603293663	0.818770691286772	16.2739	0.0728
58702.9606793432	0.833758729975671	16.1931	0.0511
58702.9610193208	0.848318538628519	16.2908	0.0616
58702.9613692977	0.863306577317417	16.288	0.1099
58702.9617192746	0.878294616006315	16.233	0.0768
58702.9620692515	0.893282654695213	16.2678	0.0793
58702.9624092291	0.9078424628824	16.3036	0.0655
58702.962759206	0.922830501571298	16.408	0.0953
58702.9631091829	0.937818539794534	16.2838	0.0771
58702.9634591598	0.952806578017771	16.3261	0.0663
58702.9637991374	0.967366386204958	16.2335	0.0655
58702.9641491143	0.982354424893856	16.3736	0.0871
58702.9644990912	0.997342463117093	16.2392	0.0613
58702.9648490681	0.0123305013403296	16.2954	0.0943
58702.965199045	0.0273185395635664	16.2299	0.0617
58702.9655390225	0.0418783477507532	16.2219	0.0634
58702.9658889994	0.05686638597399	16.3985	0.0709
58702.9662389763	0.0718544237315655	16.2809	0.0649
58702.9665889532	0.086842461489141	16.2024	0.0543
58703.8843780454	0.391888006124645	16.0878	0.1061
58703.8847180228	0.406447806861252	16.0724	0.0681
58703.8850679995	0.421435836702585	16.1007	0.0778
58703.8854179762	0.436423866543919	16.0752	0.0745
58703.8857679529	0.451411896385252	16.2058	0.1112
58703.8861179296	0.466399926692247	16.0759	0.1088
58703.886457907	0.480959726497531	16.1433	0.1067
58703.8868078837	0.495947756338865	16.1618	0.1167
58703.8871578604	0.510935785714537	16.1107	0.0816
58703.8875078371	0.525923815555871	16.1901	0.1173
58703.8878478145	0.540483615826815	16.1119	0.075
58703.8881977911	0.555471644736826	16.2387	0.1092
58703.8885477678	0.57045967457816	16.0699	0.0811
58703.8888977445	0.585447703953832	16.4352	0.1129
58703.8892377219	0.600007503759116	16.0467	0.0948
58703.8895876986	0.614995533134788	16.2519	0.115
58703.8899376753	0.629983562510461	16.1687	0.0946
58703.890287652	0.644971591886133	16.284	0.1166
58703.8906376287	0.659959620796144	16.1253	0.1164
58703.890977606	0.674519420601428	16.1468	0.0987
58703.8913275827	0.689507449511439	16.2541	0.1206
58703.8916775594	0.704495478887111	16.2138	0.0791
58703.8920275361	0.719483508262783	16.2863	0.0901
58703.8923675134	0.734043308068067	16.3946	0.1287
58703.8927174901	0.749031336978078	16.2297	0.1307
58703.8930674668	0.764019365888089	16.3355	0.1177
58703.8934174435	0.7790073947981	16.2154	0.1044
58703.8937574208	0.793567193672061	16.1475	0.0808
58703.8941073975	0.808555223047733	16.4297	0.1031
58703.8944573742	0.823543251957744	16.3377	0.1224
58703.8948073509	0.838531280402094	16.4252	0.1161
58703.8951573275	0.853519308846444	16.4617	0.1474
58703.8954973049	0.868079108186066	16.3424	0.1286
58703.8958472816	0.883067136630416	16.2119	0.0978
58703.8961972582	0.898055165074766	16.2748	0.0904
58703.8965472349	0.913043193519115	16.1847	0.0905
58703.8968872122	0.927602992393076	16.1359	0.127
58703.8972371889	0.942591021303087	16.4438	0.115
58703.8975871656	0.957579049281776	16.3376	0.1147
58703.8979371422	0.972567077726126	16.504	0.1141
58703.8982771196	0.987126876600087	16.3269	0.1053
58703.8986270962	0.00211490504443645	16.512	0.1347
58703.8989770729	0.0171029330231249	16.2302	0.0847
58703.8993270496	0.0320909610018134	16.1769	0.0956
58703.8996770262	0.0470789889805019	16.38	0.1033
58703.9000170036	0.0616387878544629	16.4235	0.111
58703.9003669802	0.0766268162988126	16.337	0.1007
58703.9007169569	0.0916148442775011	16.2691	0.0923
58703.9010669336	0.106602871790528	16.2244	0.0784
58703.9014069109	0.121162670664489	16.3411	0.1457
58703.9017568875	0.136150698643178	16.3373	0.0828
58703.9021068642	0.151138726156205	16.3868	0.0887
58703.9024568408	0.166126753669232	16.3979	0.1074
58703.9028068175	0.181114781647921	16.4429	0.1486
58703.9031467948	0.195674579590559	16.2118	0.0878
58703.9034967715	0.210662607569247	16.2329	0.104
58703.9038467481	0.225650634616613	16.1969	0.1253
58703.9041967248	0.240638662595302	16.0923	0.0968
58703.9045367021	0.25519846053794	16.1394	0.1272
58703.9048866787	0.270186488050967	16.1283	0.1075
58703.9052366554	0.285174515098333	16.2305	0.112
58703.905586632	0.300162542611361	16.0781	0.1094
58703.9059266093	0.314722340553999	16.0399	0.0772
58703.906276586	0.329710368067026	16.1796	0.1199
58703.9066265626	0.344698394648731	16.1291	0.0816
58703.9069765393	0.359686422161758	16.1444	0.0901
58703.9073265159	0.374674449674785	16.1785	0.092
58703.9076664932	0.389234247617424	16.3695	0.1139
58703.9080164699	0.404222274664789	16.3737	0.1559
58703.9083664465	0.419210301712155	16.1137	0.0919
58703.9087164231	0.43419832829386	16.1323	0.0955
58703.9090564004	0.448758125770837	16.1692	0.0812
58703.9094063771	0.463746152818203	16.1829	0.1069
58703.9097563537	0.478734179865569	16.1765	0.1239
58703.9101063303	0.493722206447273	16.1829	0.0916
58703.9104463076	0.508282003924251	16.1947	0.0851
58703.9107962843	0.523270030505955	16.2641	0.096
58703.9111462609	0.53825805708766	16.2476	0.1123
58703.9114962375	0.553246083669364	16.262	0.0924
58703.9118462142	0.568234109785408	16.2237	0.0846
58703.9121861915	0.582793907262385	16.0329	0.074
58703.9125361681	0.59778193384409	16.2305	0.0879
58703.9128861447	0.612769959960133	16.2018	0.1066
58703.913226122	0.627329756971449	16.1784	0.068
58703.9135760986	0.642317783553153	16.1156	0.0717
58703.9139260752	0.657305809669197	16.067	0.1026
58703.9142760519	0.67229383578524	16.1451	0.0843
58703.9146260285	0.687281862366945	16.2164	0.0828
58703.9149660058	0.70184165937826	16.1929	0.1215
58703.9153159824	0.716829685494304	16.5113	0.1378
58703.915665959	0.731817711610347	16.3264	0.1406
58703.9160159356	0.74680573772639	16.3649	0.0962
58703.9163559129	0.761365534272045	16.3223	0.1237
58703.9167058895	0.776353559922427	16.282	0.1126
58703.9170558661	0.79134158603847	16.4278	0.1237
58703.9174058427	0.806329612154514	16.1571	0.1201
58703.91774582	0.820889408234507	16.0655	0.1003
58703.9180957966	0.835877433884889	16.1985	0.1174
58703.9184457732	0.850865459535271	16.5375	0.1364
58703.9187957498	0.865853485651314	16.2069	0.109
58703.9191457264	0.880841510836035	16.2493	0.1225
58703.9194857037	0.89540130738169	16.5983	0.1789
58703.9198356803	0.910389333032072	16.2617	0.1068
58703.9201856569	0.925377358216792	16.3373	0.1107
58703.9205356335	0.940365383867174	16.3086	0.1104
58703.9208856101	0.955353409051895	16.5318	0.143
58703.9212255874	0.969913205131888	16.2073	0.0935
58703.921575564	0.984901230316609	16.1208	0.0699
58703.9219255406	0.99988925550133	16.3094	0.0995
58703.9222655179	0.0144490520469844	16.3017	0.115
58703.9226154945	0.0294370772317052	16.3786	0.0953
58703.9229654711	0.0444251024164259	16.1847	0.0767
58703.9233154476	0.0594131276011467	16.5195	0.1743
58703.9236654242	0.0744011527858675	16.4231	0.1182
58703.9240054015	0.0889609484001994	16.3635	0.1005
58703.9243553781	0.103948973119259	16.2057	0.0839
58703.9247053547	0.118936997838318	16.2769	0.1104
58703.9250553313	0.133925023023039	16.2334	0.0831
58703.9253953085	0.148484818637371	16.3838	0.1065
58703.9257452851	0.163472843356431	16.2188	0.0749


==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
